Active Prompt Learning with Vision-Language Model Priors

Vision-language models (VLMs) have demonstrated remarkable zero-shot performance across various classification tasks. Nonetheless, their reliance on hand-crafted text prompts for each task hinders efficient adaptation to new tasks. While prompt learning offers a promising solution, most studies focus on maximizing the utilization of given few-shot labeled datasets, often overlooking the potential of careful data selection strategies, which enable higher accuracy with fewer labeled data. This motivates us to study a budget-efficient active prompt learning framework. Specifically, we introduce a class-guided clustering that leverages the pre-trained image and text encoders of VLMs, thereby enabling our cluster-balanced acquisition function from the initial round of active learning. Furthermore, considering the substantial class-wise variance in confidence exhibited by VLMs, we propose a budget-saving selective querying based on adaptive class-wise thresholds. Extensive experiments in active learning scenarios across seven datasets demonstrate that our method outperforms existing baselines.

==> Data/Ablation.csv <==
x,Coreset,PCB,SCB_cg,SCB_img,CB_cg,Coreset_std,PCB_std,SCB_cg_std,SCB_img_std,CB_cg_std,Coreset_U,Coreset_L,PCB_U,PCB_L,SCB_cg_U,SCB_cg_L,SCB_img_U,SCB_img_L,CB_cg_U,CB_cg_L,Empty
12.50,61.12,61.12,,,63.24,0.89,0.89,,,0.7,62.01,60.23,62.01,60.23,,,,,63.94,62.54,-1
25.00,63.15,64.36,,,66.98,0.84,0.31,,,1.17,63.99,62.31,64.67,64.05,,,,,68.15,65.81,
37.50,64.37,66.83,,,68.82,0.26,0.41,,,0.89,64.63,64.11,67.24,66.42,,,,,69.71,67.93,
50.00,65.99,68.90,,,70.47,0.4,0.56,,,0.72,66.39,65.59,69.46,68.34,,,,,71.19,69.75,
62.50,67.41,70.23,,,71.56,0.4,0.39,,,0.97,67.81,67.01,70.62,69.84,,,,,72.53,70.59,
75.00,68.89,71.38,,,72.55,0.13,0.36,,,0.41,69.02,68.76,71.74,71.02,,,,,72.96,72.14,
87.50,69.74,72.44,,,73.21,0.08,0.11,,,0.56,69.82,69.66,72.55,72.33,,,,,73.77,72.65,
100.00,70.37,73.17,,,73.81,0.26,0.13,,,0.61,70.63,70.11,73.30,73.04,,,,,74.42,73.2,
12.50,,,63.85,,,,,0.26,,,,,,,64.11,63.59,,,,,
23.28,,,66.91,,,,,0.38,,,,,,,67.29,66.53,,,,,
33.06,,,68.92,,,,,0.81,,,,,,,69.73,68.11,,,,,
42.25,,,70.49,,,,,0.06,,,,,,,70.55,70.43,,,,,
50.67,,,71.21,,,,,0.18,,,,,,,71.39,71.03,,,,,
58.61,,,72.16,,,,,0.28,,,,,,,72.44,71.88,,,,,
66.23,,,72.94,,,,,0.09,,,,,,,73.03,72.85,,,,,
73.49,,,73.36,,,,,0.12,,,,,,,73.48,73.24,,,,,
12.5,,,,61.19,,,,,0.57,,,,,,,,61.76,60.62,,,
22.61,,,,64.99,,,,,0.68,,,,,,,,65.67,64.31,,,
31.6,,,,67.58,,,,,0.59,,,,,,,,68.17,66.99,,,
39.99,,,,69.47,,,,,0.43,,,,,,,,69.9,69.04,,,
47.4,,,,70.56,,,,,0.54,,,,,,,,71.1,70.02,,,
54.63,,,,71.68,,,,,0.47,,,,,,,,72.15,71.21,,,
61.35,,,,72.24,,,,,0.35,,,,,,,,72.59,71.89,,,
68.04,,,,72.91,,,,,0.51,,,,,,,,73.42,72.4,,,

==> Data/Exp_Ablation_iccv.csv <==
x,PCB,PCB (std),CSC_Ours,CSC_Ours (std),Both_SQ_Ours,Both_SQ_Ours (std),CSC_SQ_Ours,CSC_SQ_Ours (std),PCB-H,PCB-L,CSC_Ours-H,CSC_Ours-L,Both_SQ_Ours-H,Both_SQ_Ours-L,CSC_SQ_Ours-H,CSC_SQ_Ours-L
12.50,43.59,3.28,60.02,0.45,,,,,46.87,40.31,60.47,59.57,,,,
25.00,57.66,2.3,64.74,1.22,,,,,59.96,55.36,65.96,63.52,,,,
37.50,64.09,0.88,68.36,1.15,,,,,64.97,63.21,69.51,67.21,,,,
50.00,67.66,1.1,70.28,0.96,,,,,68.76,66.56,71.24,69.32,,,,
62.50,69.96,0.94,71.99,0.44,,,,,70.9,69.02,72.43,71.55,,,,
75.00,71.99,0.68,73.33,0.51,,,,,72.67,71.31,73.84,72.82,,,,
87.50,73.13,0.66,73.99,0.57,,,,,73.79,72.47,74.56,73.42,,,,
100.00,74.26,0.71,74.91,0.6,,,,,74.97,73.55,75.51,74.31,,,,
12.50,,,,,63.08,0.5,,,,,,,63.58,62.58,,
24.12,,,,,67.74,1.03,,,,,,,68.77,66.71,,
35.10,,,,,70.59,0.86,,,,,,,71.45,69.73,,
45.63,,,,,72.08,0.65,,,,,,,72.73,71.43,,
55.68,,,,,73.45,0.59,,,,,,,74.04,72.86,,
64.87,,,,,74.44,0.31,,,,,,,74.75,74.13,,
73.46,,,,,75.06,0.56,,,,,,,75.62,74.5,,
82.45,,,,,75.79,0.7,,,,,,,76.49,75.09,,
12.50,,,,,,,60.02,0.45,,,,,,,60.47,59.57
24.61,,,,,,,64.92,1.08,,,,,,,66,63.84
36.25,,,,,,,68.49,1.19,,,,,,,69.68,67.3
47.20,,,,,,,70.11,0.76,,,,,,,70.87,69.35
57.96,,,,,,,71.76,0.57,,,,,,,72.33,71.19
68.28,,,,,,,73.01,0.53,,,,,,,73.54,72.48
77.81,,,,,,,73.98,0.57,,,,,,,74.55,73.41
87.29,,,,,,,74.62,0.49,,,,,,,75.11,74.13

==> Data/Exp_Coreset.csv <==
x,Coreset_img,Coreset_img (std),Coreset_img_text,Coreset_img_text (std),Coreset_img-H,Coreset_img-L,Coreset_img_text-H,Coreset_img_text-L
12.50,61.12,0.89,61.12,0.89,62.01,60.23,62.01,60.23
25.00,63.15,0.84,63.44,0.91,63.99,62.31,64.35,62.53
37.50,64.37,0.26,65.4,0.73,64.63,64.11,66.13,64.67
50.00,65.99,0.4,67.55,0.85,66.39,65.59,68.4,66.7
62.50,67.41,0.4,68.8,0.65,67.81,67.01,69.45,68.15
75.00,68.89,0.13,70.49,0.78,69.02,68.76,71.27,69.71
87.50,69.74,0.08,71.63,0.51,69.82,69.66,72.14,71.12
100.00,70.37,0.26,72.1,0.43,70.63,70.11,72.53,71.67

==> Data/Exp_Coreset_iccv.csv <==
x,Coreset_I,Coreset_I (std),Coreset_F,Coreset_F (std),PCB,PCB (std),Coreset_I-H,Coreset_I-L,Coreset_F-H,Coreset_F-L,PCB-H,PCB-L
12.5,38.55,3.33,38.55,3.33,43.59,3.28,41.88,35.22,41.88,35.22,46.87,40.31
25,51.42,1.72,53.82,1.75,57.66,2.3,53.14,49.7,55.57,52.07,59.96,55.36
37.5,56.62,1.59,60.25,1.84,64.09,0.88,58.21,55.03,62.09,58.41,64.97,63.21
50,60.77,1.42,64.68,1.65,67.66,1.1,62.19,59.35,66.33,63.03,68.76,66.56
62.5,62.99,1.24,66.96,1.11,69.96,0.94,64.23,61.75,68.07,65.85,70.9,69.02
75,64.89,1.16,69.11,1.3,71.99,0.68,66.05,63.73,70.41,67.81,72.67,71.31
87.5,66.64,0.79,70.6,1.05,73.13,0.66,67.43,65.85,71.65,69.55,73.79,72.47
100,68.29,0.92,71.63,0.75,74.26,0.71,69.21,67.37,72.38,70.88,74.97,73.55

==> Data/Exp_Fair_comp.csv <==
x,Entropy,Coreset,BADGE,PCB,CB,Entropy (std),Coreset (std),BADGE (std),PCB (std),CB (std),Entropy-H,Coreset-H,BADGE-H,PCB-H,CB-H,Entropy-L,Coreset-L,BADGE-L,PCB-L,CB-L
16.67,60.07,60.07,60.07,60.07,63.24,2.82,2.82,2.82,2.82,0.7,62.89,62.89,62.89,62.89,63.94,57.25,57.25,57.25,57.25,62.54
33.33,61.13,63.15,64.02,64.36,66.98,1.36,1.1,1.48,1.19,1.17,62.49,64.25,65.5,65.55,68.15,59.77,62.05,62.54,63.17,65.81
50,63.64,64.37,66.66,66.83,68.82,1.53,1.09,1.04,1.09,0.89,65.17,65.46,67.7,67.92,69.71,62.11,63.28,65.62,65.74,67.93
66.67,66.13,65.99,68.83,68.9,70.47,0.84,1,0.74,0.98,0.72,66.97,66.99,69.57,69.88,71.19,65.29,64.99,68.09,67.92,69.75
83.33,67.38,67.41,70.59,70.23,71.56,0.72,0.97,0.67,0.74,0.97,68.1,68.38,71.26,70.97,72.53,66.66,66.44,69.92,69.49,70.59
100,68.95,68.89,71.91,71.38,72.55,0.51,0.75,0.58,0.7,0.41,69.46,69.64,72.49,72.08,72.96,68.44,68.14,71.33,70.68,72.14

==> Data/Exp_Fig_5_b.csv <==
x,CB_B,CB_B (std),CB_B_SQ,CB_B_SQ (std),CB_C,CB_C (std),CB_C_SQ,CB_C_SQ (std),CB_U,CB_U (std),CB_U_SQ,CB_U_SQ (std),CB_B-H,CB_B-L,CB_B_SQ-H,CB_B_SQ-L,CB_C-H,CB_C-L,CB_C_SQ-H,CB_C_SQ-L,CB_U-H,CB_U-L,CB_U_SQ-H,CB_U_SQ-L
12.50,63.08,0.5,,,59.67,0.45,,,62.26,1.18,,,63.58,62.58,,,60.12,59.22,,,63.44,61.08,,
25.00,67.74,0.99,,,64.74,1.22,,,66.22,1.2,,,68.73,66.75,,,65.96,63.52,,,67.42,65.02,,
37.50,70.53,0.8,,,68.36,1.15,,,68.81,0.67,,,71.33,69.73,,,69.51,67.21,,,69.48,68.14,,
50.00,72.33,0.7,,,70.28,0.96,,,70.9,0.79,,,73.03,71.63,,,71.24,69.32,,,71.69,70.11,,
62.50,73.58,0.51,,,71.99,0.44,,,72.25,0.99,,,74.09,73.07,,,72.43,71.55,,,73.24,71.26,,
75.00,74.57,0.31,,,73.33,0.51,,,72.71,0.57,,,74.88,74.26,,,73.84,72.82,,,73.28,72.14,,
87.50,75.34,0.45,,,73.99,0.57,,,73.56,0.59,,,75.79,74.89,,,74.56,73.42,,,74.15,72.97,,
100.00,76.23,0.3,,,74.91,0.6,,,74.17,0.55,,,76.53,75.93,,,75.51,74.31,,,74.72,73.62,,
12.50,,,63.08,0.5,,,,,,,,,,,63.58,62.58,,,,,,,,
24.12,,,67.74,1.03,,,,,,,,,,,68.77,66.71,,,,,,,,
35.10,,,70.59,0.86,,,,,,,,,,,71.45,69.73,,,,,,,,
45.63,,,72.08,0.65,,,,,,,,,,,72.73,71.43,,,,,,,,
55.68,,,73.45,0.59,,,,,,,,,,,74.04,72.86,,,,,,,,
64.87,,,74.44,0.31,,,,,,,,,,,74.75,74.13,,,,,,,,
73.46,,,75.06,0.56,,,,,,,,,,,75.62,74.5,,,,,,,,
82.45,,,75.79,0.7,,,,,,,,,,,76.49,75.09,,,,,,,,
12.50,,,,,,,60.02,0.45,,,,,,,,,,,60.47,59.57,,,,
24.61,,,,,,,64.92,1.08,,,,,,,,,,,66,63.84,,,,
36.25,,,,,,,68.49,1.19,,,,,,,,,,,69.68,67.3,,,,
47.20,,,,,,,70.11,0.76,,,,,,,,,,,70.87,69.35,,,,
57.96,,,,,,,71.76,0.57,,,,,,,,,,,72.33,71.19,,,,
68.28,,,,,,,73.01,0.53,,,,,,,,,,,73.54,72.48,,,,
77.81,,,,,,,73.98,0.57,,,,,,,,,,,74.55,73.41,,,,
87.29,,,,,,,74.62,0.49,,,,,,,,,,,75.11,74.13,,,,
12.50,,,,,,,,,,,62.07,0.96,,,,,,,,,,,63.03,61.11
23.23,,,,,,,,,,,66.12,0.93,,,,,,,,,,,67.05,65.19
33.03,,,,,,,,,,,68.08,0.44,,,,,,,,,,,68.52,67.64
41.95,,,,,,,,,,,69.99,0.86,,,,,,,,,,,70.85,69.13
50.36,,,,,,,,,,,71.07,1.22,,,,,,,,,,,72.29,69.85
57.81,,,,,,,,,,,71.6,0.73,,,,,,,,,,,72.33,70.87
65.19,,,,,,,,,,,72.98,0.65,,,,,,,,,,,73.63,72.33
72.42,,,,,,,,,,,73.42,0.71,,,,,,,,,,,74.13,72.71

==> Data/Exp_Fig_8_a.csv <==
x,CB_B,CB_C,CB_U,PCB_B,PCB_C,PCB_U,CB_B_U,CB_C_U,CB_U_U,PCB_B_U,PCB_C_U,PCB_U_U,CB_B_L,CB_C_L,CB_U_L,PCB_B_L,PCB_C_L,PCB_U_L
12.5,63.08,59.67,62.26,51.57,43.59,51.32,63.58,60.12,63.44,54.22,46.87,56.69,62.58,59.22,61.08,48.92,40.31,45.95
25,67.74,64.74,66.22,62.69,57.66,61.37,68.73,65.96,67.42,64.37,59.96,63.63,66.75,63.52,65.02,61.01,55.36,59.11
37.5,70.53,68.36,68.81,66.93,64.09,65.5,71.33,69.51,69.48,68.36,64.97,66.91,69.73,67.21,68.14,65.5,63.21,64.09
50,72.33,70.28,70.9,70.08,67.66,68.23,73.03,71.24,71.69,70.96,68.76,69.57,71.63,69.32,70.11,69.2,66.56,66.89
62.5,73.58,71.99,72.25,72,69.96,69.78,74.09,72.43,73.24,72.83,70.9,70.76,73.07,71.55,71.26,71.17,69.02,68.8
75,74.57,73.33,72.71,73.16,71.99,71.62,74.88,73.84,73.28,73.99,72.67,72.6,74.26,72.82,72.14,72.33,71.31,70.64
87.5,75.34,73.99,73.56,74.6,73.13,72.77,75.79,74.56,74.15,75.13,73.79,73.84,74.89,73.42,72.97,74.07,72.47,71.7
100,76.23,74.91,74.17,75.34,74.26,73.76,76.53,75.51,74.72,76.08,74.97,74.96,75.93,74.31,73.62,74.6,73.55,72.56


==> Data/Exp_Pseudo-label_Accuracy.csv <==
x,Pseudo-label_Accuracy,Conserved-budget-ratio,Consumed-budget-ratio,Dataset-quality,Empty,Baselines
1,,0,100,100,-1,100
2,80.26,1.72,98.28,98.6399,,100
3,81.74,4.44,95.56,97.769,,100
4,85.99,7.75,92.25,97.4006,,100
5,85.18,11.83,88.17,96.9519,,100
6,85.68,16.39,83.61,96.59,,100
7,86.45,21.27,78.73,96.3215,,100
8,86.14,26.51,73.49,96.0548,,100

==> Data/Exp_Pseudo-label_Accuracy_iccv.csv <==
x,Pseudo-label_Accuracy,Conserved-budget-ratio,Consumed-budget-ratio,Dataset-quality,Empty,Baselines
1,,0,100,100,-1,100
2,80.26,1.72,96.4932833,99.82354118,,100
3,81.74,4.44,93.6025891,99.58738701,,100
4,85.99,7.75,91.2681625,99.48616712,,100
5,85.18,11.83,89.0807739,99.15796777,,100
6,85.68,16.39,86.4979691,98.89081969,,100
7,86.45,21.27,83.9537928,98.55144658,,100
8,86.14,26.51,82.4527863,98.28130744,,100

==> Data/Exp_Selective_Querying.csv <==
x,Entropy,Entropy (std),Entropy_SQ,Entropy_SQ (std),Coreset,Coreset (std),Coreset_SQ,Coreset_SQ (std),PCB,PCB (std),PCB_SQ,PCB_SQ (std),CB,CB (std),CBBS,CBBS (std),Entropy-H,Entropy-L,Entropy_SQ-H,Entropy_SQ-L,Coreset-H,Coreset-L,Coreset_SQ-H,Coreset_SQ-L,PCB-H,PCB-L,PCB_SQ-H,PCB_SQ-L,CB-H,CB-L,CBBS-H,CBBS-L
12.50,38.55,3.33,38.55,3.33,38.55,3.33,,,43.59,3.28,,,60.02,0.45,,,41.88,35.22,41.88,35.22,41.88,35.22,,,46.87,40.31,,,60.47,59.57,,
25.00,49.28,2.90,49.11,2.59,51.42,1.72,,,57.66,2.30,,,64.74,1.22,,,52.18,46.38,51.70,46.52,53.14,49.70,,,59.96,55.36,,,65.96,63.52,,
37.50,56.07,1.87,56.07,2.56,56.62,1.59,,,64.09,0.88,,,68.36,1.15,,,57.94,54.20,58.63,53.51,58.21,55.03,,,64.97,63.21,,,69.51,67.21,,
50.00,60.74,1.50,60.91,1.92,60.77,1.42,,,67.66,1.10,,,70.28,0.96,,,62.24,59.24,62.83,58.99,62.19,59.35,,,68.76,66.56,,,71.24,69.32,,
62.50,64.02,1.35,63.61,1.73,62.99,1.24,,,69.96,0.94,,,71.99,0.44,,,65.37,62.67,65.34,61.88,64.23,61.75,,,70.90,69.02,,,72.43,71.55,,
75.00,66.09,1.59,66.27,1.47,64.89,1.16,,,71.99,0.68,,,73.33,0.51,,,67.68,64.50,67.74,64.80,66.05,63.73,,,72.67,71.31,,,73.84,72.82,,
87.50,68.57,1.04,68.18,0.90,66.64,0.79,,,73.13,0.66,,,73.99,0.57,,,69.61,67.53,69.08,67.28,67.43,65.85,,,73.79,72.47,,,74.56,73.42,,
100.00,70.37,0.74,70.18,0.93,68.29,0.92,,,74.26,0.71,,,74.91,0.60,,,71.11,69.63,71.11,69.25,69.21,67.37,,,74.97,73.55,,,75.51,74.31,,
12.50,,,,,,,38.55,3.33,,,,,,,,,,,,,,,41.88,35.22,,,,,,,,
24.62,,,,,,,50.59,2.09,,,,,,,,,,,,,,,52.68,48.50,,,,,,,,
36.36,,,,,,,55.92,1.51,,,,,,,,,,,,,,,57.43,54.41,,,,,,,,
47.63,,,,,,,60.00,1.53,,,,,,,,,,,,,,,61.53,58.47,,,,,,,,
58.92,,,,,,,62.24,1.31,,,,,,,,,,,,,,,63.55,60.93,,,,,,,,
69.62,,,,,,,64.46,0.88,,,,,,,,,,,,,,,65.34,63.58,,,,,,,,
80.32,,,,,,,66.12,0.63,,,,,,,,,,,,,,,66.75,65.49,,,,,,,,
90.82,,,,,,,67.35,0.80,,,,,,,,,,,,,,,68.15,66.55,,,,,,,,
12.50,,,,,,,,,,,43.31,3.11,,,,,,,,,,,,,,,46.42,40.20,,,,
24.98,,,,,,,,,,,57.32,2.00,,,,,,,,,,,,,,,59.32,55.32,,,,
37.46,,,,,,,,,,,63.96,1.81,,,,,,,,,,,,,,,65.77,62.15,,,,
49.94,,,,,,,,,,,67.81,1.06,,,,,,,,,,,,,,,68.87,66.75,,,,
62.30,,,,,,,,,,,69.56,0.71,,,,,,,,,,,,,,,70.27,68.85,,,,
74.70,,,,,,,,,,,71.25,0.92,,,,,,,,,,,,,,,72.17,70.33,,,,
87.08,,,,,,,,,,,72.91,0.73,,,,,,,,,,,,,,,73.64,72.18,,,,
99.40,,,,,,,,,,,73.89,0.65,,,,,,,,,,,,,,,74.54,73.24,,,,
12.50,,,,,,,,,,,,,,,60.02,0.45,,,,,,,,,,,,,,,60.47,59.57
24.61,,,,,,,,,,,,,,,64.92,1.08,,,,,,,,,,,,,,,66.00,63.84
36.25,,,,,,,,,,,,,,,68.49,1.19,,,,,,,,,,,,,,,69.68,67.30
47.20,,,,,,,,,,,,,,,70.11,0.76,,,,,,,,,,,,,,,70.87,69.35
57.96,,,,,,,,,,,,,,,71.76,0.57,,,,,,,,,,,,,,,72.33,71.19
68.28,,,,,,,,,,,,,,,73.01,0.53,,,,,,,,,,,,,,,73.54,72.48
77.81,,,,,,,,,,,,,,,73.98,0.57,,,,,,,,,,,,,,,74.55,73.41
87.29,,,,,,,,,,,,,,,74.62,0.49,,,,,,,,,,,,,,,75.11,74.13

==> Data/StanfordCars_4_confidence_counts_50.csv <==
x,csctrue_labeled,csctrue_unlabeled,cscfalse_labeled,cscfalse_unlabeled
0.0,0,0,0,0
0.02,0,0,0,0
0.04,0,0,0,0
0.06,0,4,0,0
0.08,0,1,1,0
0.1,0,4,1,3
0.12,0,1,0,2
0.14,0,4,1,4
0.16,0,8,1,9
0.18,0,5,1,3
0.2,0,8,2,7
0.22,0,7,1,13
0.24,0,16,3,6
0.26,0,8,4,7
0.28,0,10,4,7
0.3,0,8,10,12
0.32,0,3,4,11
0.34,0,11,6,7
0.36,0,8,4,17
0.38,0,13,4,7
0.4,0,11,4,5
0.42,0,6,6,6
0.44,0,10,12,6
0.46,0,4,5,11
0.48,1,4,6,4
0.5,2,6,10,2
0.52,0,5,4,3
0.54,1,5,6,8
0.56,1,8,5,8
0.58,0,4,9,7
0.6,0,4,5,3
0.62,0,0,7,2
0.64,3,0,3,5
0.66,1,2,8,3
0.68,1,2,6,2
0.7000000000000001,3,3,2,2
0.72,7,0,5,0
0.74,7,2,1,3
0.76,3,0,8,1
0.78,4,0,4,0
0.8,6,0,5,0
0.8200000000000001,4,0,3,0
0.84,12,0,4,0
0.86,7,0,1,0
0.88,11,1,4,0
0.9,13,0,4,0
0.92,16,0,2,0
0.9400000000000001,20,0,6,0
0.96,21,0,2,0
0.98,52,0,2,0


==> Data/StanfordCars_4_confidence_mean.csv <==
csctrue_labeled,csctrue_unlabeled,cscfalse_labeled,cscfalse_unlabeled
0.897307355793155,0.3680359811607034,0.5662657123591218,0.3896981051136441


==> Data/Suppl_PCB.csv <==
x,PCB_BADGE_True,PCB_BADGE_False
1,39.44,62.3
2,52.28,64.58
3,58.66,66.65
4,62.48,68.12
5,66.02,69.96
6,67.38,71.25
7,68.56,72.41
8,70.07,73.34

==> Data/full/Average_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,38.55,38.55,38.55,38.55,43.59,,,3.33,3.33,3.33,3.33,3.28,,,41.88,41.88,41.88,41.88,46.87,,,35.22,35.22,35.22,35.22,40.31,,
25.00,50.59,49.28,51.42,53.57,57.66,,,2.17,2.90,1.72,1.57,2.30,,,52.76,52.18,53.14,55.14,59.96,,,48.42,46.38,49.70,52.00,55.36,,
37.50,57.24,56.07,56.62,61.23,64.09,,,1.45,1.87,1.59,1.75,0.88,,,58.69,57.94,58.21,62.98,64.97,,,55.79,54.20,55.03,59.48,63.21,,
50.00,61.14,60.74,60.77,65.07,67.66,,,1.68,1.50,1.42,1.55,1.10,,,62.82,62.24,62.19,66.62,68.76,,,59.46,59.24,59.35,63.52,66.56,,
62.50,64.16,64.02,62.99,67.44,69.96,,,1.46,1.35,1.24,1.31,0.94,,,65.62,65.37,64.23,68.75,70.90,,,62.70,62.67,61.75,66.13,69.02,,
75.00,66.79,66.09,64.89,69.62,71.99,,,1.10,1.59,1.16,1.11,0.68,,,67.89,67.68,66.05,70.73,72.67,,,65.69,64.50,63.73,68.51,71.31,,
87.50,68.86,68.57,66.64,71.73,73.13,,,0.72,1.04,0.79,1.00,0.66,,,69.58,69.61,67.43,72.73,73.79,,,68.14,67.53,65.85,70.73,72.47,,
100.00,70.10,70.37,68.29,72.83,74.26,,,0.60,0.74,0.92,0.78,0.71,,,70.70,71.11,69.21,73.61,74.97,,,69.50,69.63,67.37,72.05,73.55,,
12.50,,,,,,63.08,,,,,,,0.50,,,,,,,63.58,,,,,,,62.58,
24.12,,,,,,67.74,,,,,,,1.03,,,,,,,68.77,,,,,,,66.71,
35.10,,,,,,70.59,,,,,,,0.86,,,,,,,71.45,,,,,,,69.73,
45.63,,,,,,72.05,,,,,,,0.63,,,,,,,72.68,,,,,,,71.42,
55.66,,,,,,73.41,,,,,,,0.65,,,,,,,74.06,,,,,,,72.76,
64.86,,,,,,74.49,,,,,,,0.34,,,,,,,74.83,,,,,,,74.15,
73.44,,,,,,75.08,,,,,,,0.52,,,,,,,75.60,,,,,,,74.56,
82.46,,,,,,75.81,,,,,,,0.72,,,,,,,76.53,,,,,,,75.09,
90.40,,,,,,76.32,,,,,,,0.39,,,,,,,76.71,,,,,,,75.93,
95.56,,,,,,76.38,,,,,,,0.54,,,,,,,76.93,,,,,,,75.84,
103.48,,,,,,76.93,,,,,,,0.65,,,,,,,77.59,,,,,,,76.28,
12.50,,,,,,,60.02,,,,,,,0.45,,,,,,,60.47,,,,,,,59.57
24.61,,,,,,,64.92,,,,,,,1.08,,,,,,,66.00,,,,,,,63.84
36.25,,,,,,,68.49,,,,,,,1.19,,,,,,,69.68,,,,,,,67.30
47.20,,,,,,,70.11,,,,,,,0.76,,,,,,,70.87,,,,,,,69.35
57.96,,,,,,,71.76,,,,,,,0.57,,,,,,,72.33,,,,,,,71.19
68.28,,,,,,,73.01,,,,,,,0.53,,,,,,,73.54,,,,,,,72.48
77.81,,,,,,,73.98,,,,,,,0.57,,,,,,,74.55,,,,,,,73.41
87.29,,,,,,,74.62,,,,,,,0.49,,,,,,,75.11,,,,,,,74.13

==> Data/full/Caltech101_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,61.27,61.27,61.27,61.27,73.32,,,1.18,1.18,1.18,1.18,2.02,,,62.45,62.45,62.45,62.45,75.34,,,60.09,60.09,60.09,60.09,71.30,,
25.00,73.21,72.09,78.44,78.72,84.10,,,1.59,0.15,0.65,1.27,2.11,,,74.80,72.24,79.09,79.99,86.21,,,71.62,71.94,77.79,77.45,81.99,,
37.50,80.51,80.73,83.03,84.98,89.32,,,0.07,0.66,1.34,0.77,0.41,,,80.58,81.39,84.37,85.75,89.73,,,80.44,80.07,81.69,84.21,88.91,,
50.00,84.12,85.22,85.63,88.18,91.16,,,0.81,0.46,0.08,0.53,0.59,,,84.93,85.68,85.71,88.71,91.75,,,83.31,84.76,85.55,87.65,90.57,,
62.50,86.22,87.38,87.34,90.02,92.16,,,1.06,0.18,0.45,0.17,0.33,,,87.28,87.56,87.79,90.19,92.49,,,85.16,87.20,86.89,89.85,91.83,,
75.00,88.17,89.64,88.22,91.25,93.21,,,0.72,0.37,0.12,0.51,0.21,,,88.89,90.01,88.34,91.76,93.42,,,87.45,89.27,88.10,90.74,93.00,,
87.50,88.38,90.39,88.61,91.72,93.58,,,0.59,0.61,0.54,0.43,0.33,,,88.97,91.00,89.15,92.15,93.91,,,87.79,89.78,88.07,91.29,93.25,,
100.00,89.20,91.56,89.66,92.48,93.68,,,0.49,0.33,0.60,0.15,0.20,,,89.69,91.89,90.26,92.63,93.88,,,88.71,91.23,89.06,92.33,93.48,,
12.50,,,,,,88.38,,,,,,,0.28,,,,,,,88.66,,,,,,,88.10,
22.38,,,,,,91.83,,,,,,,0.75,,,,,,,92.58,,,,,,,91.08,
31.04,,,,,,92.83,,,,,,,0.25,,,,,,,93.08,,,,,,,92.58,
38.92,,,,,,93.10,,,,,,,0.20,,,,,,,93.30,,,,,,,92.90,
46.92,,,,,,93.75,,,,,,,0.14,,,,,,,93.89,,,,,,,93.61,
54.25,,,,,,94.02,,,,,,,0.14,,,,,,,94.16,,,,,,,93.88,
61.13,,,,,,93.91,,,,,,,0.03,,,,,,,93.94,,,,,,,93.88,
67.67,,,,,,94.43,,,,,,,0.27,,,,,,,94.70,,,,,,,94.16,
73.50,,,,,,94.39,,,,,,,0.19,,,,,,,94.58,,,,,,,94.20,
80.25,,,,,,94.17,,,,,,,0.15,,,,,,,94.32,,,,,,,94.02,
86.00,,,,,,94.51,,,,,,,0.12,,,,,,,94.63,,,,,,,94.39,
91.88,,,,,,94.60,,,,,,,0.23,,,,,,,94.83,,,,,,,94.37,
98.08,,,,,,94.79,,,,,,,0.08,,,,,,,94.87,,,,,,,94.71,
104.54,,,,,,94.79,,,,,,,0.15,,,,,,,94.94,,,,,,,94.64,
12.50,,,,,,,84.07,,,,,,,0.35,,,,,,,84.42,,,,,,,83.72
23.38,,,,,,,88.88,,,,,,,0.58,,,,,,,89.46,,,,,,,88.30
33.67,,,,,,,90.25,,,,,,,0.36,,,,,,,90.61,,,,,,,89.89
43.58,,,,,,,91.18,,,,,,,0.31,,,,,,,91.49,,,,,,,90.87
53.29,,,,,,,91.66,,,,,,,0.24,,,,,,,91.90,,,,,,,91.42
62.04,,,,,,,92.08,,,,,,,0.37,,,,,,,92.45,,,,,,,91.71
71.04,,,,,,,92.41,,,,,,,0.26,,,,,,,92.67,,,,,,,92.15
79.42,,,,,,,92.54,,,,,,,0.40,,,,,,,92.94,,,,,,,92.14

==> Data/full/DTD_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,25.89,25.89,25.89,25.89,29.43,,,3.57,3.57,3.57,3.57,2.91,,,29.46,29.46,29.46,29.46,32.34,,,22.32,22.32,22.32,22.32,26.52,,
25.00,37.43,36.07,36.35,40.58,42.04,,,3.07,1.43,3.19,0.49,2.88,,,40.50,37.50,39.54,41.07,44.92,,,34.36,34.64,33.16,40.09,39.16,,
37.50,44.15,44.58,41.90,47.18,48.15,,,2.40,1.62,1.31,1.81,1.22,,,46.55,46.20,43.21,48.99,49.37,,,41.75,42.96,40.59,45.37,46.93,,
50.00,49.00,49.21,45.92,50.91,52.74,,,2.11,1.58,1.94,2.12,1.87,,,51.11,50.79,47.86,53.03,54.61,,,46.89,47.63,43.98,48.79,50.87,,
62.50,53.03,52.48,48.09,54.06,54.67,,,2.01,1.57,2.64,1.81,1.19,,,55.04,54.05,50.73,55.87,55.86,,,51.02,50.91,45.45,52.25,53.48,,
75.00,54.91,53.61,50.35,56.25,58.82,,,1.02,1.37,0.89,1.51,1.09,,,55.93,54.98,51.24,57.76,59.91,,,53.89,52.24,49.46,54.74,57.73,,
87.50,56.48,56.26,51.54,59.57,59.67,,,0.29,1.35,0.32,0.82,1.14,,,56.77,57.61,51.86,60.39,60.81,,,56.19,54.91,51.22,58.75,58.53,,
100.00,58.08,58.45,54.87,60.50,61.68,,,0.64,1.34,1.47,0.61,1.40,,,58.72,59.79,56.34,61.11,63.08,,,57.44,57.11,53.40,59.89,60.28,,
12.50,,,,,,46.38,,,,,,,0.61,,,,,,,46.99,,,,,,,45.77,
24.56,,,,,,53.61,,,,,,,0.96,,,,,,,54.57,,,,,,,52.65,
36.53,,,,,,57.55,,,,,,,0.92,,,,,,,58.47,,,,,,,56.63,
47.96,,,,,,59.10,,,,,,,1.31,,,,,,,60.41,,,,,,,57.79,
58.78,,,,,,60.86,,,,,,,0.80,,,,,,,61.66,,,,,,,60.06,
69.06,,,,,,62.59,,,,,,,0.22,,,,,,,62.81,,,,,,,62.37,
78.81,,,,,,63.02,,,,,,,0.32,,,,,,,63.34,,,,,,,62.70,
88.65,,,,,,64.32,,,,,,,1.01,,,,,,,65.33,,,,,,,63.31,
98.32,,,,,,64.85,,,,,,,0.39,,,,,,,65.24,,,,,,,64.46,
108.33,,,,,,65.86,,,,,,,1.21,,,,,,,67.07,,,,,,,64.65,
12.50,,,,,,,42.99,,,,,,,0.83,,,,,,,43.82,,,,,,,42.16
25.00,,,,,,,49.88,,,,,,,1.42,,,,,,,51.30,,,,,,,48.46
37.23,,,,,,,53.80,,,,,,,1.55,,,,,,,55.35,,,,,,,52.25
48.76,,,,,,,56.26,,,,,,,0.41,,,,,,,56.67,,,,,,,55.85
60.46,,,,,,,57.25,,,,,,,0.29,,,,,,,57.54,,,,,,,56.96
71.90,,,,,,,59.46,,,,,,,0.59,,,,,,,60.05,,,,,,,58.87
82.18,,,,,,,61.01,,,,,,,0.99,,,,,,,62.00,,,,,,,60.02
92.20,,,,,,,62.08,,,,,,,0.65,,,,,,,62.73,,,,,,,61.43

==> Data/full/EuroSAT_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,40.93,40.93,40.93,40.93,42.53,,,8.21,8.21,8.21,8.21,9.99,,,49.14,49.14,49.14,49.14,52.52,,,32.72,32.72,32.72,32.72,32.54,,
25.00,55.61,49.87,56.02,54.23,58.99,,,6.64,11.65,3.59,6.59,7.94,,,62.25,61.52,59.61,60.82,66.93,,,48.97,38.22,52.43,47.64,51.05,,
37.50,62.81,54.83,60.92,67.56,66.76,,,3.78,6.55,4.38,5.47,1.96,,,66.59,61.38,65.30,73.03,68.72,,,59.03,48.28,56.54,62.09,64.80,,
50.00,65.58,60.89,67.00,70.91,71.73,,,3.60,5.36,4.26,6.08,3.15,,,69.18,66.25,71.26,76.99,74.88,,,61.98,55.53,62.74,64.83,68.58,,
62.50,69.14,66.95,67.61,72.98,75.36,,,4.70,4.17,3.50,3.93,1.98,,,73.84,71.12,71.11,76.91,77.34,,,64.44,62.78,64.11,69.05,73.38,,
75.00,71.31,67.30,67.72,76.06,78.21,,,3.66,6.59,4.15,2.70,1.69,,,74.97,73.89,71.87,78.76,79.90,,,67.65,60.71,63.57,73.36,76.52,,
87.50,75.88,72.43,72.21,79.28,80.16,,,1.23,3.24,3.34,3.31,1.45,,,77.11,75.67,75.55,82.59,81.61,,,74.65,69.19,68.87,75.97,78.71,,
100.00,76.44,75.98,72.73,80.08,82.01,,,0.69,1.98,1.55,2.24,1.35,,,77.13,77.96,74.28,82.32,83.36,,,75.75,74.00,71.18,77.84,80.66,,
12.50,,,,,,66.27,,,,,,,1.38,,,,,,,67.65,,,,,,,64.89,
25.00,,,,,,71.12,,,,,,,2.04,,,,,,,73.16,,,,,,,69.08,
36.25,,,,,,73.94,,,,,,,1.44,,,,,,,75.38,,,,,,,72.50,
47.08,,,,,,76.55,,,,,,,0.92,,,,,,,77.47,,,,,,,75.63,
56.67,,,,,,77.07,,,,,,,0.65,,,,,,,77.72,,,,,,,76.42,
63.33,,,,,,77.20,,,,,,,0.63,,,,,,,77.83,,,,,,,76.57,
70.42,,,,,,79.17,,,,,,,2.11,,,,,,,81.28,,,,,,,77.06,
79.17,,,,,,78.83,,,,,,,2.21,,,,,,,81.04,,,,,,,76.62,
85.42,,,,,,80.04,,,,,,,0.78,,,,,,,80.82,,,,,,,79.26,
90.42,,,,,,81.33,,,,,,,1.40,,,,,,,82.73,,,,,,,79.93,
96.67,,,,,,81.19,,,,,,,1.79,,,,,,,82.98,,,,,,,79.40,
101.88,,,,,,82.27,,,,,,,1.69,,,,,,,83.96,,,,,,,80.58,
12.50,,,,,,,66.38,,,,,,,0.76,,,,,,,67.14,,,,,,,65.62
25.00,,,,,,,69.87,,,,,,,2.31,,,,,,,72.18,,,,,,,67.56
37.08,,,,,,,76.43,,,,,,,2.54,,,,,,,78.97,,,,,,,73.89
47.08,,,,,,,76.50,,,,,,,1.83,,,,,,,78.33,,,,,,,74.67
57.08,,,,,,,78.14,,,,,,,1.36,,,,,,,79.50,,,,,,,76.78
66.25,,,,,,,80.27,,,,,,,0.46,,,,,,,80.73,,,,,,,79.81
72.92,,,,,,,81.36,,,,,,,1.06,,,,,,,82.42,,,,,,,80.30
80.00,,,,,,,82.40,,,,,,,0.99,,,,,,,83.39,,,,,,,81.41

==> Data/full/FGVCAircraft_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,13.14,13.14,13.14,13.14,15.36,,,1.87,1.87,1.87,1.87,0.99,,,15.01,15.01,15.01,15.01,16.35,,,11.27,11.27,11.27,11.27,14.37,,
25.00,17.71,17.34,18.39,19.33,20.70,,,0.37,0.82,0.28,0.31,0.75,,,18.08,18.16,18.67,19.64,21.45,,,17.34,16.52,18.11,19.02,19.95,,
37.50,21.88,20.17,20.18,22.37,23.63,,,0.08,1.02,0.73,0.84,0.71,,,21.96,21.19,20.91,23.21,24.34,,,21.80,19.15,19.45,21.53,22.92,,
50.00,23.95,21.26,20.49,25.00,25.97,,,0.82,0.98,0.05,0.55,0.31,,,24.77,22.24,20.54,25.55,26.28,,,23.13,20.28,20.44,24.45,25.66,,
62.50,26.03,22.16,22.28,26.13,27.94,,,0.65,0.63,0.26,1.06,0.88,,,26.68,22.79,22.54,27.19,28.82,,,25.38,21.53,22.02,25.07,27.06,,
75.00,28.39,24.00,24.16,28.45,29.76,,,0.14,0.42,0.55,1.15,0.16,,,28.53,24.42,24.71,29.60,29.92,,,28.25,23.58,23.61,27.30,29.60,,
87.50,29.87,24.92,25.09,30.12,31.09,,,0.27,0.31,0.40,0.60,0.15,,,30.14,25.23,25.49,30.72,31.24,,,29.60,24.61,24.69,29.52,30.94,,
100.00,31.33,26.27,26.74,31.70,32.15,,,0.35,0.17,0.46,0.59,0.16,,,31.68,26.44,27.20,32.29,32.31,,,30.98,26.10,26.28,31.11,31.99,,
12.50,,,,,,21.05,,,,,,,0.29,,,,,,,21.34,,,,,,,20.76,
24.83,,,,,,22.33,,,,,,,1.07,,,,,,,23.40,,,,,,,21.26,
37.13,,,,,,27.03,,,,,,,0.50,,,,,,,27.53,,,,,,,26.53,
49.04,,,,,,28.29,,,,,,,0.87,,,,,,,29.16,,,,,,,27.42,
61.04,,,,,,30.53,,,,,,,1.54,,,,,,,32.07,,,,,,,28.99,
72.67,,,,,,32.47,,,,,,,0.40,,,,,,,32.87,,,,,,,32.07,
84.33,,,,,,33.32,,,,,,,0.21,,,,,,,33.53,,,,,,,33.11,
95.71,,,,,,34.66,,,,,,,0.52,,,,,,,35.18,,,,,,,34.14,
106.58,,,,,,35.09,,,,,,,0.39,,,,,,,35.48,,,,,,,34.70,
12.50,,,,,,,19.29,,,,,,,0.19,,,,,,,19.48,,,,,,,19.10
24.92,,,,,,,22.01,,,,,,,0.92,,,,,,,22.93,,,,,,,21.09
37.25,,,,,,,25.16,,,,,,,0.65,,,,,,,25.81,,,,,,,24.51
49.63,,,,,,,26.75,,,,,,,0.32,,,,,,,27.07,,,,,,,26.43
61.88,,,,,,,29.78,,,,,,,0.40,,,,,,,30.18,,,,,,,29.38
74.04,,,,,,,30.28,,,,,,,0.15,,,,,,,30.43,,,,,,,30.13
85.83,,,,,,,31.78,,,,,,,0.28,,,,,,,32.06,,,,,,,31.50
97.83,,,,,,,32.79,,,,,,,0.20,,,,,,,32.99,,,,,,,32.59

==> Data/full/Flowers102_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,53.35,53.35,53.35,53.35,55.53,,,3.39,3.39,3.39,3.39,3.50,,,56.74,56.74,56.74,56.74,59.03,,,49.96,49.96,49.96,49.96,52.03,,
25.00,69.96,70.02,67.79,75.23,78.82,,,0.23,1.66,2.12,0.93,1.39,,,70.19,71.68,69.91,76.16,80.21,,,69.73,68.36,65.67,74.30,77.43,,
37.50,78.16,79.05,78.22,86.78,88.24,,,1.58,1.48,1.47,1.64,0.60,,,79.74,80.53,79.69,88.42,88.84,,,76.58,77.57,76.75,85.14,87.64,,
50.00,84.76,85.41,84.02,90.85,92.53,,,0.75,1.15,1.93,0.27,0.64,,,85.51,86.56,85.95,91.12,93.17,,,84.01,84.26,82.09,90.58,91.89,,
62.50,87.63,90.22,87.22,92.95,93.94,,,0.60,0.86,0.53,0.67,0.78,,,88.23,91.08,87.75,93.62,94.72,,,87.03,89.36,86.69,92.28,93.16,,
75.00,90.42,93.23,89.77,94.68,95.36,,,0.58,0.33,0.86,0.28,0.15,,,91.00,93.56,90.63,94.96,95.51,,,89.84,92.90,88.91,94.40,95.21,,
87.50,92.39,94.74,92.15,95.57,96.39,,,0.13,1.03,0.26,0.37,0.18,,,92.52,95.77,92.41,95.94,96.57,,,92.26,93.71,91.89,95.20,96.21,,
100.00,92.92,96.08,93.30,96.31,96.63,,,0.10,0.13,0.55,0.46,0.41,,,93.02,96.21,93.85,96.77,97.04,,,92.82,95.95,92.75,95.85,96.22,,
12.50,,,,,,83.07,,,,,,,0.67,,,,,,,83.74,,,,,,,82.40,
24.35,,,,,,89.74,,,,,,,0.75,,,,,,,90.49,,,,,,,88.99,
34.97,,,,,,92.43,,,,,,,0.73,,,,,,,93.16,,,,,,,91.70,
44.77,,,,,,93.95,,,,,,,0.00,,,,,,,93.95,,,,,,,93.95,
53.92,,,,,,94.41,,,,,,,0.22,,,,,,,94.63,,,,,,,94.19,
62.50,,,,,,95.28,,,,,,,0.17,,,,,,,95.45,,,,,,,95.11,
69.12,,,,,,95.67,,,,,,,0.18,,,,,,,95.85,,,,,,,95.49,
76.96,,,,,,95.99,,,,,,,0.07,,,,,,,96.06,,,,,,,95.92,
82.88,,,,,,96.13,,,,,,,0.05,,,,,,,96.18,,,,,,,96.08,
89.34,,,,,,96.12,,,,,,,0.17,,,,,,,96.29,,,,,,,95.95,
95.47,,,,,,96.56,,,,,,,0.23,,,,,,,96.79,,,,,,,96.33,
101.84,,,,,,96.87,,,,,,,0.17,,,,,,,97.04,,,,,,,96.70,
12.50,,,,,,,82.33,,,,,,,0.11,,,,,,,82.44,,,,,,,82.22
24.43,,,,,,,88.92,,,,,,,0.78,,,,,,,89.70,,,,,,,88.14
35.62,,,,,,,92.16,,,,,,,0.62,,,,,,,92.78,,,,,,,91.54
45.67,,,,,,,93.42,,,,,,,0.39,,,,,,,93.81,,,,,,,93.03
55.15,,,,,,,94.36,,,,,,,0.14,,,,,,,94.50,,,,,,,94.22
63.77,,,,,,,94.92,,,,,,,0.37,,,,,,,95.29,,,,,,,94.55
71.94,,,,,,,95.40,,,,,,,0.05,,,,,,,95.45,,,,,,,95.35
79.74,,,,,,,95.51,,,,,,,0.10,,,,,,,95.61,,,,,,,95.41

==> Data/full/OxfordPets_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,46.62,46.62,46.62,46.62,53.36,,,3.53,3.53,3.53,3.53,2.17,,,50.15,50.15,50.15,50.15,55.53,,,43.09,43.09,43.09,43.09,51.19,,
25.00,60.28,60.09,62.79,65.38,72.01,,,2.55,3.40,1.95,0.70,0.62,,,62.83,63.49,64.74,66.08,72.63,,,57.73,56.69,60.84,64.68,71.39,,
37.50,66.37,66.70,65.36,70.66,78.35,,,1.95,1.14,1.49,1.68,0.71,,,68.32,67.84,66.85,72.34,79.06,,,64.42,65.56,63.87,68.98,77.64,,
50.00,67.81,71.63,70.51,74.77,80.16,,,2.74,0.77,1.38,0.82,0.68,,,70.55,72.40,71.89,75.59,80.84,,,65.07,70.86,69.13,73.95,79.48,,
62.50,69.84,73.21,72.09,76.69,82.46,,,1.07,1.35,0.83,1.15,0.86,,,70.91,74.56,72.92,77.84,83.32,,,68.77,71.86,71.26,75.54,81.60,,
75.00,73.26,74.93,75.41,78.20,82.72,,,1.01,1.95,0.97,1.04,1.01,,,74.27,76.88,76.38,79.24,83.73,,,72.25,72.98,74.44,77.16,81.71,,
87.50,75.78,77.91,75.72,80.01,82.80,,,2.38,0.51,0.36,1.07,1.12,,,78.16,78.42,76.08,81.08,83.92,,,73.40,77.40,75.36,78.94,81.68,,
100.00,77.23,78.51,76.80,81.07,83.41,,,1.47,1.05,1.25,1.09,1.10,,,78.70,79.56,78.05,82.16,84.51,,,75.76,77.46,75.55,79.98,82.31,,
12.50,,,,,,82.47,,,,,,,0.12,,,,,,,82.59,,,,,,,82.35,
23.20,,,,,,85.55,,,,,,,0.86,,,,,,,86.41,,,,,,,84.69,
33.45,,,,,,85.85,,,,,,,1.42,,,,,,,87.27,,,,,,,84.43,
43.92,,,,,,86.05,,,,,,,0.82,,,,,,,86.87,,,,,,,85.23,
53.27,,,,,,87.44,,,,,,,0.74,,,,,,,88.18,,,,,,,86.70,
62.39,,,,,,88.00,,,,,,,0.40,,,,,,,88.40,,,,,,,87.60,
70.27,,,,,,87.65,,,,,,,0.57,,,,,,,88.22,,,,,,,87.08,
78.94,,,,,,88.75,,,,,,,0.28,,,,,,,89.03,,,,,,,88.47,
86.04,,,,,,88.81,,,,,,,0.48,,,,,,,89.29,,,,,,,88.33,
94.60,,,,,,88.95,,,,,,,0.11,,,,,,,89.06,,,,,,,88.84,
101.13,,,,,,88.72,,,,,,,0.51,,,,,,,89.23,,,,,,,88.21,
12.50,,,,,,,76.75,,,,,,,0.66,,,,,,,77.41,,,,,,,76.09
24.78,,,,,,,81.09,,,,,,,1.40,,,,,,,82.49,,,,,,,79.69
36.04,,,,,,,83.27,,,,,,,1.55,,,,,,,84.82,,,,,,,81.72
46.96,,,,,,,84.00,,,,,,,1.10,,,,,,,85.10,,,,,,,82.90
57.43,,,,,,,85.31,,,,,,,0.43,,,,,,,85.74,,,,,,,84.88
68.13,,,,,,,86.03,,,,,,,0.60,,,,,,,86.63,,,,,,,85.43
77.82,,,,,,,85.94,,,,,,,0.53,,,,,,,86.47,,,,,,,85.41
87.61,,,,,,,85.54,,,,,,,0.49,,,,,,,86.03,,,,,,,85.05

==> Data/full/StanfordCars_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,28.66,28.66,28.66,28.66,35.62,,,1.53,1.53,1.53,1.53,1.39,,,30.19,30.19,30.19,30.19,37.01,,,27.13,27.13,27.13,27.13,34.23,,
25.00,39.94,39.46,40.18,41.50,46.98,,,0.74,1.17,0.28,0.71,0.42,,,40.68,40.63,40.46,42.21,47.40,,,39.20,38.29,39.90,40.79,46.56,,
37.50,46.82,46.42,46.72,49.10,54.18,,,0.31,0.59,0.40,0.07,0.53,,,47.13,47.01,47.12,49.17,54.71,,,46.51,45.83,46.32,49.03,53.65,,
50.00,52.75,51.59,51.80,54.84,59.35,,,0.90,0.20,0.31,0.45,0.48,,,53.65,51.79,52.11,55.29,59.83,,,51.85,51.39,51.49,54.39,58.87,,
62.50,57.26,55.76,56.27,59.26,63.19,,,0.14,0.69,0.46,0.35,0.58,,,57.40,56.45,56.73,59.61,63.77,,,57.12,55.07,55.81,58.91,62.61,,
75.00,61.05,59.96,58.58,62.45,65.87,,,0.57,0.12,0.58,0.58,0.45,,,61.62,60.08,59.16,63.03,66.32,,,60.48,59.84,58.00,61.87,65.42,,
87.50,63.21,63.35,61.16,65.82,68.20,,,0.10,0.23,0.29,0.41,0.28,,,63.31,63.58,61.45,66.23,68.48,,,63.11,63.12,60.87,65.41,67.92,,
100.00,65.48,65.77,63.94,67.69,70.24,,,0.45,0.18,0.58,0.34,0.34,,,65.93,65.95,64.52,68.03,70.58,,,65.03,65.59,63.36,67.35,69.90,,
12.50,,,,,,53.94,,,,,,,0.13,,,,,,,54.07,,,,,,,53.81,
24.55,,,,,,59.98,,,,,,,0.75,,,,,,,60.73,,,,,,,59.23,
36.35,,,,,,64.52,,,,,,,0.77,,,,,,,65.29,,,,,,,63.75,
47.70,,,,,,67.30,,,,,,,0.28,,,,,,,67.58,,,,,,,67.02,
59.06,,,,,,69.80,,,,,,,0.45,,,,,,,70.25,,,,,,,69.35,
69.79,,,,,,71.84,,,,,,,0.39,,,,,,,72.23,,,,,,,71.45,
80.02,,,,,,72.84,,,,,,,0.21,,,,,,,73.05,,,,,,,72.63,
90.12,,,,,,73.68,,,,,,,0.68,,,,,,,74.36,,,,,,,73.00,
100.04,,,,,,74.93,,,,,,,0.46,,,,,,,75.39,,,,,,,74.47,
12.50,,,,,,,48.32,,,,,,,0.29,,,,,,,48.61,,,,,,,48.03
24.79,,,,,,,53.79,,,,,,,0.13,,,,,,,53.92,,,,,,,53.66
36.84,,,,,,,58.35,,,,,,,1.07,,,,,,,59.42,,,,,,,57.28
48.72,,,,,,,62.64,,,,,,,0.96,,,,,,,63.60,,,,,,,61.68
60.46,,,,,,,65.82,,,,,,,1.14,,,,,,,66.96,,,,,,,64.68
71.81,,,,,,,68.04,,,,,,,1.15,,,,,,,69.19,,,,,,,66.89
82.95,,,,,,,69.95,,,,,,,0.81,,,,,,,70.76,,,,,,,69.14
94.24,,,,,,,71.47,,,,,,,0.64,,,,,,,72.11,,,,,,,70.83

==> Data/harmonic/Average.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,58.98,58.98,58.98,58.98,58.98,,1.14,1.14,1.14,1.14,1.14,,60.12,60.12,60.12,60.12,60.12,,57.84,57.84,57.84,57.84,57.84,
25.00,59.66,58.98,60.99,61.26,61.84,,1.35,0.86,0.64,1.13,0.56,,61.01,59.84,61.63,62.39,62.40,,58.31,58.12,60.35,60.13,61.28,
37.50,63.30,61.48,63.07,63.76,64.86,,0.87,0.64,0.65,0.67,0.55,,64.17,62.12,63.72,64.43,65.41,,62.43,60.84,62.42,63.09,64.31,
50.00,64.14,61.05,63.03,64.35,65.10,,0.55,0.30,0.83,0.93,1.23,,64.69,61.35,63.86,65.28,66.33,,63.59,60.75,62.20,63.42,63.87,
62.50,64.55,63.03,64.62,65.35,66.32,,0.25,0.96,0.93,1.31,0.28,,64.80,63.99,65.55,66.66,66.60,,64.30,62.07,63.69,64.04,66.04,
75.00,65.58,62.53,64.92,63.73,65.45,,0.72,2.01,1.21,1.17,0.56,,66.30,64.54,66.13,64.90,66.01,,64.86,60.52,63.71,62.56,64.89,
87.50,66.10,63.64,64.25,65.97,65.28,,0.70,0.15,0.82,0.90,0.82,,66.80,63.79,65.07,66.87,66.10,,65.40,63.49,63.43,65.07,64.46,
100.00,65.72,64.88,64.35,66.61,66.15,,0.72,0.81,0.58,0.51,0.41,,66.44,65.69,64.93,67.12,66.56,,65.00,64.07,63.77,66.10,65.74,
12.50,,,,,,66.15,,,,,,0.67,,,,,,66.82,,,,,,65.48
22.97,,,,,,66.29,,,,,,0.36,,,,,,66.65,,,,,,65.93
32.90,,,,,,66.88,,,,,,0.26,,,,,,67.14,,,,,,66.62
41.94,,,,,,66.54,,,,,,1.11,,,,,,67.65,,,,,,65.43
50.43,,,,,,67.6,,,,,,0.59,,,,,,68.19,,,,,,67.01
58.03,,,,,,67.1,,,,,,0.3,,,,,,67.40,,,,,,66.80
65.58,,,,,,67.75,,,,,,0.68,,,,,,68.43,,,,,,67.07
73.03,,,,,,67.43,,,,,,1.02,,,,,,68.45,,,,,,66.41

==> Data/harmonic/Caltech101.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,88.85,88.85,88.85,88.85,88.85,,2.48,2.48,2.48,2.48,2.48,,91.33,91.33,91.33,91.33,91.33,,86.37,86.37,86.37,86.37,86.37,
25.00,88.67,87.00,88.66,90.09,89.59,,0.39,2.85,1.47,1.77,2.55,,89.06,89.85,90.13,91.86,92.14,,88.28,84.15,87.19,88.32,87.04,
37.50,89.55,92.74,89.96,92.38,91.94,,2.39,0.86,3.29,0.76,1.22,,91.94,93.60,93.25,93.14,93.16,,87.16,91.88,86.67,91.62,90.72,
50.00,91.15,91.63,91.51,91.70,92.36,,0.68,0.91,0.59,0.21,0.57,,91.83,92.54,92.10,91.91,92.93,,90.47,90.72,90.92,91.49,91.79,
62.50,90.33,92.25,93.11,91.41,92.87,,0.80,0.31,0.53,0.99,0.73,,91.13,92.56,93.64,92.40,93.60,,89.53,91.94,92.58,90.42,92.14,
75.00,91.92,91.75,92.55,92.07,92.59,,0.14,0.58,0.85,0.84,0.92,,92.06,92.33,93.40,92.91,93.51,,91.78,91.17,91.70,91.23,91.67,
87.50,92.04,92.66,92.22,90.50,91.60,,0.16,1.72,1.25,1.99,0.85,,92.20,94.38,93.47,92.49,92.45,,91.88,90.94,90.97,88.51,90.75,
100.00,90.38,91.48,92.03,91.17,92.06,,1.42,0.84,0.58,1.76,0.61,,91.80,92.32,92.61,92.93,92.67,,88.96,90.64,91.45,89.41,91.45,
12.50,,,,,,93.04,,,,,,0.20,,,,,,93.24,,,,,,92.84
20.17,,,,,,93.19,,,,,,0.15,,,,,,93.34,,,,,,93.04
26.17,,,,,,92.25,,,,,,0.39,,,,,,92.64,,,,,,91.86
32.33,,,,,,91.55,,,,,,1.56,,,,,,93.11,,,,,,89.99
38.67,,,,,,92.56,,,,,,0.95,,,,,,93.51,,,,,,91.61
43.25,,,,,,92.19,,,,,,0.97,,,,,,93.16,,,,,,91.22
48.83,,,,,,92.52,,,,,,1.63,,,,,,94.15,,,,,,90.89
54.25,,,,,,91.50,,,,,,1.49,,,,,,92.99,,,,,,90.01

==> Data/harmonic/DTD.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,40.20,40.20,40.20,40.20,40.20,,4.90,4.90,4.90,4.90,4.90,,45.10,45.10,45.10,45.10,45.10,,35.30,35.30,35.30,35.30,35.30,
25.00,46.21,49.70,44.36,48.14,48.77,,2.70,1.66,4.34,4.02,3.43,,48.91,51.36,48.70,52.16,52.20,,43.51,48.04,40.02,44.12,45.34,
37.50,50.35,51.12,52.28,52.38,52.05,,3.40,3.03,3.35,1.17,3.27,,53.75,54.15,55.63,53.55,55.32,,46.95,48.09,48.93,51.21,48.78,
50.00,53.95,50.49,50.08,52.00,51.82,,1.46,0.80,1.44,2.30,3.29,,55.41,51.29,51.52,54.30,55.11,,52.49,49.69,48.64,49.70,48.53,
62.50,55.77,51.92,54.30,53.78,52.83,,3.67,0.33,2.60,2.13,2.23,,59.44,52.25,56.90,55.91,55.06,,52.10,51.59,51.70,51.65,50.60,
75.00,52.33,53.12,52.25,42.40,54.62,,1.56,2.72,0.27,19.28,2.26,,53.89,55.84,52.52,61.68,56.88,,50.77,50.40,51.98,23.12,52.36,
87.50,50.66,50.64,44.68,55.26,50.27,,1.65,1.65,9.19,0.72,7.93,,52.31,52.29,53.87,55.98,58.20,,49.01,48.99,35.49,54.54,42.34,
100.00,49.91,51.53,49.63,51.58,51.74,,1.78,2.51,2.48,0.89,6.33,,51.69,54.04,52.11,52.47,58.07,,48.13,49.02,47.15,50.69,45.41,
12.50,,,,,,53.34,,,,,,0.62,,,,,,53.96,,,,,,52.72
23.96,,,,,,53.82,,,,,,1.46,,,,,,55.28,,,,,,52.36
35.24,,,,,,55.92,,,,,,0.36,,,,,,56.28,,,,,,55.56
46.01,,,,,,52.48,,,,,,2.25,,,,,,54.73,,,,,,50.23
56.08,,,,,,55.09,,,,,,1.16,,,,,,56.25,,,,,,53.93
64.93,,,,,,54.68,,,,,,2.03,,,,,,56.71,,,,,,52.65
74.83,,,,,,55.57,,,,,,2.10,,,,,,57.67,,,,,,53.47
83.16,,,,,,52.99,,,,,,1.37,,,,,,54.36,,,,,,51.62

==> Data/harmonic/FGVCAircraft.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,15.19,15.19,15.19,15.19,15.19,,5.81,5.81,5.81,5.81,5.81,,21.00,21.00,21.00,21.00,21.00,,9.38,9.38,9.38,9.38,9.38,
25.00,14.65,8.29,17.96,7.80,17.61,,6.44,2.30,0.55,3.58,1.35,,21.09,10.59,18.51,11.38,18.96,,8.21,5.99,17.41,4.22,16.26,
37.50,16.69,10.32,15.23,14.32,15.01,,4.39,3.96,4.22,1.93,5.39,,21.08,14.28,19.45,16.25,20.40,,12.30,6.36,11.01,12.39,9.62,
50.00,12.80,5.14,18.23,14.63,18.80,,5.67,1.12,0.13,5.39,2.62,,18.47,6.26,18.36,20.02,21.42,,7.13,4.02,18.10,9.24,16.18,
62.50,11.75,12.24,19.43,17.49,20.88,,5.23,3.73,1.32,6.77,1.18,,16.98,15.97,20.75,24.26,22.06,,6.52,8.51,18.11,10.72,19.70,
75.00,16.53,13.40,14.60,14.62,11.76,,8.36,7.79,7.36,7.19,7.11,,24.89,21.19,21.96,21.81,18.87,,8.17,5.61,7.24,7.43,4.65,
87.50,20.95,14.92,15.21,17.38,16.05,,1.93,7.07,3.95,6.95,4.95,,22.88,21.99,19.16,24.33,21.00,,19.02,7.85,11.26,10.43,11.10,
100.00,10.56,19.31,11.63,21.28,17.27,,4.84,0.87,5.55,2.31,6.42,,15.40,20.18,17.18,23.59,23.69,,5.72,18.44,6.08,18.97,10.85,
12.50,,,,,,18.95,,,,,,1.23,,,,,,20.18,,,,,,17.72
23.33,,,,,,17.93,,,,,,0.33,,,,,,18.26,,,,,,17.60
33.92,,,,,,19.41,,,,,,0.31,,,,,,19.72,,,,,,19.10
44.17,,,,,,12.65,,,,,,7.51,,,,,,20.16,,,,,,5.14
53.33,,,,,,19.05,,,,,,1.63,,,,,,20.68,,,,,,17.42
62.83,,,,,,18.09,,,,,,4.02,,,,,,22.11,,,,,,14.07
72.67,,,,,,21.39,,,,,,1.74,,,,,,23.13,,,,,,19.65
81.58,,,,,,19.27,,,,,,1.80,,,,,,21.07,,,,,,17.47

==> Data/harmonic/Flowers102.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,59.94,59.94,59.94,59.94,59.94,,6.21,6.21,6.21,6.21,6.21,,66.15,66.15,66.15,66.15,66.15,,53.73,53.73,53.73,53.73,53.73,
25.00,55.17,57.79,64.60,62.26,63.51,,10.07,3.03,2.03,4.22,2.61,,65.24,60.82,66.63,66.48,66.12,,45.10,54.76,62.57,58.04,60.90,
37.50,62.11,57.42,62.71,61.75,68.85,,4.03,9.59,2.19,2.86,2.32,,66.14,67.01,64.90,64.61,71.17,,58.08,47.83,60.52,58.89,66.53,
50.00,65.32,63.03,64.04,67.22,65.34,,2.23,4.54,1.63,4.36,6.93,,67.55,67.57,65.67,71.58,72.27,,63.09,58.49,62.41,62.86,58.41,
62.50,64.74,64.06,68.09,66.66,67.64,,2.14,3.13,1.93,4.12,1.50,,66.88,67.19,70.02,70.78,69.14,,62.60,60.93,66.16,62.54,66.14,
75.00,66.03,60.88,66.53,59.47,66.52,,6.17,6.38,3.40,2.84,4.24,,72.20,67.26,69.93,62.31,70.76,,59.86,54.50,63.13,56.63,62.28,
87.50,66.29,64.66,64.40,65.89,64.32,,0.62,4.22,1.81,5.44,5.24,,66.91,68.88,66.21,71.33,69.56,,65.67,60.44,62.59,60.45,59.08,
100.00,67.80,67.99,63.79,68.13,65.79,,0.74,3.11,1.89,0.97,3.54,,68.54,71.10,65.68,69.10,69.33,,67.06,64.88,61.90,67.16,62.25,
12.50,,,,,,66.30,,,,,,2.22,,,,,,68.52,,,,,,64.08
24.51,,,,,,65.37,,,,,,2.42,,,,,,67.79,,,,,,62.95
34.72,,,,,,66.74,,,,,,1.04,,,,,,67.78,,,,,,65.70
43.63,,,,,,69.33,,,,,,3.94,,,,,,73.27,,,,,,65.39
51.47,,,,,,68.69,,,,,,3.65,,,,,,72.34,,,,,,65.04
58.91,,,,,,67.44,,,,,,0.96,,,,,,68.40,,,,,,66.48
65.85,,,,,,68.85,,,,,,1.05,,,,,,69.90,,,,,,67.80
72.63,,,,,,67.99,,,,,,0.72,,,,,,68.71,,,,,,67.27

==> Data/harmonic/Food101.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,75.31,75.31,75.31,75.31,75.31,,2.44,2.44,2.44,2.44,2.44,,77.75,77.75,77.75,77.75,77.75,,72.87,72.87,72.87,72.87,72.87,
25.00,70.91,67.11,66.38,71.56,73.61,,3.05,2.06,0.95,0.34,2.27,,73.96,69.17,67.33,71.90,75.88,,67.86,65.05,65.43,71.22,71.34,
37.50,75.82,71.80,69.58,76.10,77.50,,0.95,0.24,0.94,1.31,0.56,,76.77,72.04,70.52,77.41,78.06,,74.87,71.56,68.64,74.79,76.94,
50.00,75.68,67.92,69.30,75.54,77.12,,2.32,0.70,1.18,1.48,0.33,,78.00,68.62,70.48,77.02,77.45,,73.36,67.22,68.12,74.06,76.79,
62.50,75.00,70.55,71.11,77.23,78.27,,1.06,3.29,0.71,2.04,0.60,,76.06,73.84,71.82,79.27,78.87,,73.94,67.26,70.40,75.19,77.67,
75.00,76.13,71.27,73.69,74.99,76.38,,1.31,3.15,1.70,0.86,0.09,,77.44,74.42,75.39,75.85,76.47,,74.82,68.12,71.99,74.13,76.29,
87.50,78.26,72.01,74.06,77.64,79.02,,1.86,2.86,1.65,1.11,1.18,,80.12,74.87,75.71,78.75,80.20,,76.40,69.15,72.41,76.53,77.84,
100.00,78.75,74.62,73.27,78.60,77.78,,0.53,0.16,1.63,0.78,1.38,,79.28,74.78,74.90,79.38,79.16,,78.22,74.46,71.64,77.82,76.40,
12.50,,,,,,82.30,,,,,,0.88,,,,,,83.18,,,,,,81.42
21.90,,,,,,79.77,,,,,,1.07,,,,,,80.84,,,,,,78.70
31.29,,,,,,80.57,,,,,,0.17,,,,,,80.74,,,,,,80.40
39.30,,,,,,80.34,,,,,,1.06,,,,,,81.40,,,,,,79.28
46.65,,,,,,80.2,,,,,,1.17,,,,,,81.37,,,,,,79.03
53.10,,,,,,80.93,,,,,,1.65,,,,,,82.58,,,,,,79.28
58.09,,,,,,80.36,,,,,,0.65,,,,,,81.01,,,,,,79.71
63.40,,,,,,82.21,,,,,,0.93,,,,,,83.14,,,,,,81.28

==> Data/harmonic/OxfordPets.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,80.83,80.83,80.83,80.83,80.83,,3.12,3.12,3.12,3.12,3.12,,83.95,83.95,83.95,83.95,83.95,,77.71,77.71,77.71,77.71,77.71,
25.00,82.88,86.96,87.59,87.25,85.83,,7.29,1.82,2.73,2.52,3.74,,90.17,88.78,90.32,89.77,89.57,,75.59,85.14,84.86,84.73,82.09,
37.50,88.35,87.26,88.78,90.41,90.29,,2.51,0.28,1.85,0.92,0.66,,90.86,87.54,90.63,91.33,90.95,,85.84,86.98,86.93,89.49,89.63,
50.00,88.01,82.42,85.86,85.59,89.80,,3.95,3.05,2.03,3.92,1.70,,91.96,85.47,87.89,89.51,91.50,,84.06,79.37,83.83,81.67,88.10,
62.50,89.35,87.90,88.64,89.13,90.20,,1.38,4.26,1.41,2.56,2.72,,90.73,92.16,90.05,91.69,92.92,,87.97,83.64,87.23,86.57,87.48,
75.00,90.72,80.78,90.57,88.94,89.97,,0.90,8.05,1.69,1.16,1.50,,91.62,88.83,92.26,90.10,91.47,,89.82,72.73,88.88,87.78,88.47,
87.50,90.03,87.43,89.68,92.16,88.74,,2.05,0.40,0.96,0.25,1.18,,92.08,87.83,90.64,92.41,89.92,,87.98,87.03,88.72,91.91,87.56,
100.00,91.07,87.23,91.23,90.54,91.38,,0.89,2.42,0.89,1.78,0.51,,91.96,89.65,92.12,92.32,91.89,,90.18,84.81,90.34,88.76,90.87,
12.50,,,,,,90.56,,,,,,1.20,,,,,,91.76,,,,,,89.36
23.68,,,,,,91.15,,,,,,1.06,,,,,,92.21,,,,,,90.09
34.87,,,,,,91.86,,,,,,1.08,,,,,,92.94,,,,,,90.78
44.52,,,,,,90.65,,,,,,2.05,,,,,,92.70,,,,,,88.60
53.51,,,,,,93.03,,,,,,2.05,,,,,,95.08,,,,,,90.98
61.18,,,,,,92.14,,,,,,0.13,,,,,,92.27,,,,,,92.01
67.98,,,,,,92.16,,,,,,0.69,,,,,,92.85,,,,,,91.47
75.88,,,,,,92.53,,,,,,1.19,,,,,,93.72,,,,,,91.34

==> Data/harmonic/SUN397.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,59.70,59.70,59.70,59.70,59.70,,2.06,2.06,2.06,2.06,2.06,,61.76,61.76,61.76,61.76,61.76,,57.64,57.64,57.64,57.64,57.64,
25.00,61.41,59.75,62.70,64.84,61.65,,1.14,1.70,0.97,0.78,0.43,,62.55,61.45,63.67,65.62,62.08,,60.27,58.05,61.73,64.06,61.22,
37.50,64.24,61.42,64.64,63.43,65.86,,0.53,0.72,0.10,1.51,1.03,,64.77,62.14,64.74,64.94,66.89,,63.71,60.70,64.54,61.92,64.83,
50.00,65.59,62.65,65.24,63.91,64.11,,1.12,1.04,0.47,0.30,1.12,,66.71,63.69,65.71,64.21,65.23,,64.47,61.61,64.77,63.61,62.99,
62.50,66.06,64.31,64.76,66.17,65.40,,1.15,1.65,1.39,0.65,1.14,,67.21,65.96,66.15,66.82,66.54,,64.91,62.66,63.37,65.52,64.26,
75.00,67.46,63.85,63.81,65.41,66.38,,0.40,0.86,0.56,0.25,0.75,,67.86,64.71,64.37,65.66,67.13,,67.06,62.99,63.25,65.16,65.63,
87.50,66.34,65.00,65.67,65.37,66.05,,0.67,0.75,0.41,0.53,0.86,,67.01,65.75,66.08,65.90,66.91,,65.67,64.25,65.26,64.84,65.19,
100.00,66.89,66.51,64.95,67.62,65.87,,0.35,1.52,0.83,1.00,0.88,,67.24,68.03,65.78,68.62,66.75,,66.54,64.99,64.12,66.62,64.99,
12.50,,,,,,65.57,,,,,,0.79,,,,,,66.36,,,,,,64.78
23.12,,,,,,66.42,,,,,,0.59,,,,,,67.01,,,,,,65.83
33.00,,,,,,67.05,,,,,,0.40,,,,,,67.45,,,,,,66.65
41.67,,,,,,68.50,,,,,,0.87,,,,,,69.37,,,,,,67.63
49.58,,,,,,67.25,,,,,,0.19,,,,,,67.44,,,,,,67.06
57.73,,,,,,67.54,,,,,,0.96,,,,,,68.50,,,,,,66.58
65.39,,,,,,67.33,,,,,,0.36,,,,,,67.69,,,,,,66.97
73.51,,,,,,68.06,,,,,,0.54,,,,,,68.60,,,,,,67.52

==> Data/harmonic/StanfordCars.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,46.50,46.50,46.50,46.50,46.50,,1.31,1.31,1.31,1.31,1.31,,47.81,47.81,47.81,47.81,47.81,,45.19,45.19,45.19,45.19,45.19,
25.00,51.41,50.55,53.63,52.75,53.10,,1.81,1.89,3.79,0.38,3.49,,53.22,52.44,57.42,53.13,56.59,,49.60,48.66,49.84,52.37,49.61,
37.50,54.02,52.01,53.17,54.95,53.26,,1.05,1.21,2.79,1.69,1.04,,55.07,53.22,55.96,56.64,54.30,,52.97,50.80,50.38,53.26,52.22,
50.00,54.66,53.17,54.55,56.17,55.92,,2.23,0.84,2.01,2.21,0.88,,56.89,54.01,56.56,58.38,56.80,,52.43,52.33,52.54,53.96,55.04,
62.50,57.99,56.43,56.67,56.99,57.32,,0.71,0.84,1.53,2.29,0.80,,58.70,57.27,58.20,59.28,58.12,,57.28,55.59,55.14,54.70,56.52,
75.00,57.03,54.96,57.50,58.24,57.75,,1.71,1.25,1.32,0.38,3.22,,58.74,56.21,58.82,58.62,60.97,,55.32,53.71,56.18,57.86,54.53,
87.50,59.37,57.15,58.04,58.86,59.30,,0.72,1.05,1.73,0.94,1.16,,60.09,58.20,59.77,59.80,60.46,,58.65,56.10,56.31,57.92,58.14,
100.00,59.66,56.55,57.28,57.85,58.80,,1.69,1.99,0.39,0.26,1.04,,61.35,58.54,57.67,58.11,59.84,,57.97,54.56,56.89,57.59,57.76,
12.50,,,,,,54.12,,,,,,2.83,,,,,,56.95,,,,,,51.29
22.87,,,,,,55.79,,,,,,1.98,,,,,,57.77,,,,,,53.81
32.74,,,,,,57.63,,,,,,1.24,,,,,,58.87,,,,,,56.39
42.39,,,,,,59.66,,,,,,1.05,,,,,,60.71,,,,,,58.61
52.00,,,,,,58.65,,,,,,0.7,,,,,,59.35,,,,,,57.95
60.88,,,,,,58.65,,,,,,1.01,,,,,,59.66,,,,,,57.64
69.18,,,,,,59.62,,,,,,1.82,,,,,,61.44,,,,,,57.80
77.72,,,,,,58.26,,,,,,0.63,,,,,,58.89,,,,,,57.63

==> Data/harmonic/UCF101.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L
12.50,60.47,60.47,60.47,60.47,60.47,,1.42,1.42,1.42,1.42,1.42,,61.89,61.89,61.89,61.89,61.89,,59.05,59.05,59.05,59.05,59.05,
25.00,59.40,56.90,59.51,59.81,58.04,,2.04,1.28,1.79,2.00,3.95,,61.44,58.18,61.30,61.81,61.99,,57.36,55.62,57.72,57.81,54.09,
37.50,62.04,61.04,65.11,60.59,63.09,,2.18,1.87,3.84,4.62,4.21,,64.22,62.91,68.95,65.21,67.30,,59.86,59.17,61.27,55.97,58.88,
50.00,62.57,63.08,62.17,65.81,63.77,,3.42,1.47,0.61,1.10,2.27,,65.99,64.55,62.78,66.91,66.04,,59.15,61.61,61.56,64.71,61.50,
62.50,60.20,59.99,57.61,62.06,64.32,,2.44,1.07,10.13,2.37,2.02,,62.64,61.06,67.74,64.43,66.34,,57.76,58.92,47.48,59.69,62.30,
75.00,62.32,64.32,63.75,62.91,62.39,,3.43,0.92,0.85,2.00,2.50,,65.75,65.24,64.60,64.91,64.89,,58.89,63.40,62.90,60.91,59.89,
87.50,61.67,59.09,63.19,61.71,61.30,,3.95,0.50,2.03,5.14,1.71,,65.62,59.59,65.22,66.85,63.01,,57.72,58.59,61.16,56.57,59.59,
100.00,64.69,61.05,64.56,65.21,64.19,,2.72,3.65,2.08,1.95,0.63,,67.41,64.70,66.64,67.16,64.82,,61.97,57.40,62.48,63.26,63.56,
12.50,,,,,,68.06,,,,,,1.96,,,,,,70.02,,,,,,66.10
23.20,,,,,,67.41,,,,,,1.42,,,,,,68.83,,,,,,65.99
34.15,,,,,,65.11,,,,,,3.02,,,,,,68.13,,,,,,62.09
43.46,,,,,,66.20,,,,,,1.93,,,,,,68.13,,,,,,64.27
52.61,,,,,,68.58,,,,,,1.63,,,,,,70.21,,,,,,66.95
59.48,,,,,,64.22,,,,,,1.48,,,,,,65.70,,,,,,62.74
67.40,,,,,,65.10,,,,,,4.83,,,,,,69.93,,,,,,60.27
75.16,,,,,,61.76,,,,,,4.02,,,,,,65.78,,,,,,57.74

==> Data/main/Average_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,38.55,38.55,38.55,38.55,43.59,,,3.33,3.33,3.33,3.33,3.28,,,41.88,41.88,41.88,41.88,46.87,,,35.22,35.22,35.22,35.22,40.31,,
25.00,50.59,49.28,51.42,53.57,57.66,,,2.17,2.90,1.72,1.57,2.30,,,52.76,52.18,53.14,55.14,59.96,,,48.42,46.38,49.70,52.00,55.36,,
37.50,57.24,56.07,56.62,61.23,64.09,,,1.45,1.87,1.59,1.75,0.88,,,58.69,57.94,58.21,62.98,64.97,,,55.79,54.20,55.03,59.48,63.21,,
50.00,61.14,60.74,60.77,65.07,67.66,,,1.68,1.50,1.42,1.55,1.10,,,62.82,62.24,62.19,66.62,68.76,,,59.46,59.24,59.35,63.52,66.56,,
62.50,64.16,64.02,62.99,67.44,69.96,,,1.46,1.35,1.24,1.31,0.94,,,65.62,65.37,64.23,68.75,70.90,,,62.70,62.67,61.75,66.13,69.02,,
75.00,66.79,66.09,64.89,69.62,71.99,,,1.10,1.59,1.16,1.11,0.68,,,67.89,67.68,66.05,70.73,72.67,,,65.69,64.50,63.73,68.51,71.31,,
87.50,68.86,68.57,66.64,71.73,73.13,,,0.72,1.04,0.79,1.00,0.66,,,69.58,69.61,67.43,72.73,73.79,,,68.14,67.53,65.85,70.73,72.47,,
100.00,70.10,70.37,68.29,72.83,74.26,,,0.60,0.74,0.92,0.78,0.71,,,70.70,71.11,69.21,73.61,74.97,,,69.50,69.63,67.37,72.05,73.55,,
12.50,,,,,,63.08,,,,,,,0.50,,,,,,,63.58,,,,,,,62.58,
24.12,,,,,,67.74,,,,,,,1.03,,,,,,,68.77,,,,,,,66.71,
35.10,,,,,,70.59,,,,,,,0.86,,,,,,,71.45,,,,,,,69.73,
45.63,,,,,,72.08,,,,,,,0.65,,,,,,,72.73,,,,,,,71.43,
55.68,,,,,,73.45,,,,,,,0.59,,,,,,,74.04,,,,,,,72.86,
64.87,,,,,,74.44,,,,,,,0.31,,,,,,,74.75,,,,,,,74.13,
73.46,,,,,,75.06,,,,,,,0.56,,,,,,,75.62,,,,,,,74.50,
82.45,,,,,,75.79,,,,,,,0.70,,,,,,,76.49,,,,,,,75.09,
12.5,,,,,,,60.02,,,,,,,0.45,,,,,,,60.47,,,,,,,59.57
24.61,,,,,,,64.92,,,,,,,1.08,,,,,,,66,,,,,,,63.84
36.25,,,,,,,68.49,,,,,,,1.19,,,,,,,69.68,,,,,,,67.3
47.2,,,,,,,70.11,,,,,,,0.76,,,,,,,70.87,,,,,,,69.35
57.96,,,,,,,71.76,,,,,,,0.57,,,,,,,72.33,,,,,,,71.19
68.28,,,,,,,73.01,,,,,,,0.53,,,,,,,73.54,,,,,,,72.48
77.81,,,,,,,73.98,,,,,,,0.57,,,,,,,74.55,,,,,,,73.41
87.29,,,,,,,74.62,,,,,,,0.49,,,,,,,75.11,,,,,,,74.13

==> Data/main/Caltech101_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,61.27,61.27,61.27,61.27,73.32,,,1.18,1.18,1.18,1.18,2.02,,,62.45,62.45,62.45,62.45,75.34,,,60.09,60.09,60.09,60.09,71.30,,
25.00,73.21,72.09,78.44,78.72,84.10,,,1.59,0.15,0.65,1.27,2.11,,,74.80,72.24,79.09,79.99,86.21,,,71.62,71.94,77.79,77.45,81.99,,
37.50,80.51,80.73,83.03,84.98,89.32,,,0.07,0.66,1.34,0.77,0.41,,,80.58,81.39,84.37,85.75,89.73,,,80.44,80.07,81.69,84.21,88.91,,
50.00,84.12,85.22,85.63,88.18,91.16,,,0.81,0.46,0.08,0.53,0.59,,,84.93,85.68,85.71,88.71,91.75,,,83.31,84.76,85.55,87.65,90.57,,
62.50,86.22,87.38,87.34,90.02,92.16,,,1.06,0.18,0.45,0.17,0.33,,,87.28,87.56,87.79,90.19,92.49,,,85.16,87.20,86.89,89.85,91.83,,
75.00,88.17,89.64,88.22,91.25,93.21,,,0.72,0.37,0.12,0.51,0.21,,,88.89,90.01,88.34,91.76,93.42,,,87.45,89.27,88.10,90.74,93.00,,
87.50,88.38,90.39,88.61,91.72,93.58,,,0.59,0.61,0.54,0.43,0.33,,,88.97,91.00,89.15,92.15,93.91,,,87.79,89.78,88.07,91.29,93.25,,
100.00,89.20,91.56,89.66,92.48,93.68,,,0.49,0.33,0.60,0.15,0.20,,,89.69,91.89,90.26,92.63,93.88,,,88.71,91.23,89.06,92.33,93.48,,
12.50,,,,,,88.38,,,,,,,0.28,,,,,,,88.66,,,,,,,88.10,
22.38,,,,,,91.83,,,,,,,0.75,,,,,,,92.58,,,,,,,91.08,
31.04,,,,,,92.83,,,,,,,0.25,,,,,,,93.08,,,,,,,92.58,
38.92,,,,,,93.10,,,,,,,0.20,,,,,,,93.30,,,,,,,92.90,
46.92,,,,,,93.75,,,,,,,0.14,,,,,,,93.89,,,,,,,93.61,
54.25,,,,,,94.02,,,,,,,0.14,,,,,,,94.16,,,,,,,93.88,
61.08,,,,,,93.97,,,,,,,0.11,,,,,,,94.08,,,,,,,93.86,
67.75,,,,,,94.32,,,,,,,0.11,,,,,,,94.43,,,,,,,94.21,
12.5,,,,,,,84.07,,,,,,,0.35,,,,,,,84.42,,,,,,,83.72
23.38,,,,,,,88.88,,,,,,,0.58,,,,,,,89.46,,,,,,,88.3
33.67,,,,,,,90.25,,,,,,,0.36,,,,,,,90.61,,,,,,,89.89
43.58,,,,,,,91.18,,,,,,,0.31,,,,,,,91.49,,,,,,,90.87
53.29,,,,,,,91.66,,,,,,,0.24,,,,,,,91.9,,,,,,,91.42
62.04,,,,,,,92.08,,,,,,,0.37,,,,,,,92.45,,,,,,,91.71
71.04,,,,,,,92.41,,,,,,,0.26,,,,,,,92.67,,,,,,,92.15
79.42,,,,,,,92.54,,,,,,,0.4,,,,,,,92.94,,,,,,,92.14

==> Data/main/DTD_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,25.89,25.89,25.89,25.89,29.43,,,3.57,3.57,3.57,3.57,2.91,,,29.46,29.46,29.46,29.46,32.34,,,22.32,22.32,22.32,22.32,26.52,,
25.00,37.43,36.07,36.35,40.58,42.04,,,3.07,1.43,3.19,0.49,2.88,,,40.50,37.50,39.54,41.07,44.92,,,34.36,34.64,33.16,40.09,39.16,,
37.50,44.15,44.58,41.90,47.18,48.15,,,2.40,1.62,1.31,1.81,1.22,,,46.55,46.20,43.21,48.99,49.37,,,41.75,42.96,40.59,45.37,46.93,,
50.00,49.00,49.21,45.92,50.91,52.74,,,2.11,1.58,1.94,2.12,1.87,,,51.11,50.79,47.86,53.03,54.61,,,46.89,47.63,43.98,48.79,50.87,,
62.50,53.03,52.48,48.09,54.06,54.67,,,2.01,1.57,2.64,1.81,1.19,,,55.04,54.05,50.73,55.87,55.86,,,51.02,50.91,45.45,52.25,53.48,,
75.00,54.91,53.61,50.35,56.25,58.82,,,1.02,1.37,0.89,1.51,1.09,,,55.93,54.98,51.24,57.76,59.91,,,53.89,52.24,49.46,54.74,57.73,,
87.50,56.48,56.26,51.54,59.57,59.67,,,0.29,1.35,0.32,0.82,1.14,,,56.77,57.61,51.86,60.39,60.81,,,56.19,54.91,51.22,58.75,58.53,,
100.00,58.08,58.45,54.87,60.50,61.68,,,0.64,1.34,1.47,0.61,1.40,,,58.72,59.79,56.34,61.11,63.08,,,57.44,57.11,53.40,59.89,60.28,,
12.50,,,,,,46.38,,,,,,,0.61,,,,,,,46.99,,,,,,,45.77,
24.56,,,,,,53.61,,,,,,,0.96,,,,,,,54.57,,,,,,,52.65,
36.52,,,,,,57.55,,,,,,,0.92,,,,,,,58.47,,,,,,,56.63,
47.96,,,,,,59.10,,,,,,,1.31,,,,,,,60.41,,,,,,,57.79,
58.78,,,,,,60.86,,,,,,,0.8,,,,,,,61.66,,,,,,,60.06,
69.06,,,,,,62.59,,,,,,,0.22,,,,,,,62.81,,,,,,,62.37,
78.81,,,,,,63.02,,,,,,,0.32,,,,,,,63.34,,,,,,,62.70,
88.65,,,,,,64.32,,,,,,,1.01,,,,,,,65.33,,,,,,,63.31,
12.5,,,,,,,42.99,,,,,,,0.83,,,,,,,43.82,,,,,,,42.16
25,,,,,,,49.88,,,,,,,1.42,,,,,,,51.3,,,,,,,48.46
37.23,,,,,,,53.8,,,,,,,1.55,,,,,,,55.35,,,,,,,52.25
48.76,,,,,,,56.26,,,,,,,0.41,,,,,,,56.67,,,,,,,55.85
60.46,,,,,,,57.25,,,,,,,0.29,,,,,,,57.54,,,,,,,56.96
71.9,,,,,,,59.46,,,,,,,0.59,,,,,,,60.05,,,,,,,58.87
82.18,,,,,,,61.01,,,,,,,0.99,,,,,,,62,,,,,,,60.02
92.2,,,,,,,62.08,,,,,,,0.65,,,,,,,62.73,,,,,,,61.43

==> Data/main/EuroSAT_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,40.93,40.93,40.93,40.93,42.53,,,8.21,8.21,8.21,8.21,9.99,,,49.14,49.14,49.14,49.14,52.52,,,32.72,32.72,32.72,32.72,32.54,,
25.00,55.61,49.87,56.02,54.23,58.99,,,6.64,11.65,3.59,6.59,7.94,,,62.25,61.52,59.61,60.82,66.93,,,48.97,38.22,52.43,47.64,51.05,,
37.50,62.81,54.83,60.92,67.56,66.76,,,3.78,6.55,4.38,5.47,1.96,,,66.59,61.38,65.30,73.03,68.72,,,59.03,48.28,56.54,62.09,64.80,,
50.00,65.58,60.89,67.00,70.91,71.73,,,3.60,5.36,4.26,6.08,3.15,,,69.18,66.25,71.26,76.99,74.88,,,61.98,55.53,62.74,64.83,68.58,,
62.50,69.14,66.95,67.61,72.98,75.36,,,4.70,4.17,3.50,3.93,1.98,,,73.84,71.12,71.11,76.91,77.34,,,64.44,62.78,64.11,69.05,73.38,,
75.00,71.31,67.30,67.72,76.06,78.21,,,3.66,6.59,4.15,2.70,1.69,,,74.97,73.89,71.87,78.76,79.90,,,67.65,60.71,63.57,73.36,76.52,,
87.50,75.88,72.43,72.21,79.28,80.16,,,1.23,3.24,3.34,3.31,1.45,,,77.11,75.67,75.55,82.59,81.61,,,74.65,69.19,68.87,75.97,78.71,,
100.00,76.44,75.98,72.73,80.08,82.01,,,0.69,1.98,1.55,2.24,1.35,,,77.13,77.96,74.28,82.32,83.36,,,75.75,74.00,71.18,77.84,80.66,,
12.50,,,,,,66.27,,,,,,,1.38,,,,,,,67.65,,,,,,,64.89,
25.00,,,,,,71.12,,,,,,,2.04,,,,,,,73.16,,,,,,,69.08,
36.25,,,,,,73.94,,,,,,,1.44,,,,,,,75.38,,,,,,,72.50,
47.08,,,,,,76.55,,,,,,,0.92,,,,,,,77.47,,,,,,,75.63,
56.67,,,,,,77.07,,,,,,,0.65,,,,,,,77.72,,,,,,,76.42,
63.33,,,,,,77.2,,,,,,,0.63,,,,,,,77.83,,,,,,,76.57,
70.42,,,,,,79.17,,,,,,,2.11,,,,,,,81.28,,,,,,,77.06,
79.17,,,,,,78.83,,,,,,,2.21,,,,,,,81.04,,,,,,,76.62,
12.5,,,,,,,66.38,,,,,,,0.76,,,,,,,67.14,,,,,,,65.62
25,,,,,,,69.87,,,,,,,2.31,,,,,,,72.18,,,,,,,67.56
37.08,,,,,,,76.43,,,,,,,2.54,,,,,,,78.97,,,,,,,73.89
47.08,,,,,,,76.5,,,,,,,1.83,,,,,,,78.33,,,,,,,74.67
57.08,,,,,,,78.14,,,,,,,1.36,,,,,,,79.5,,,,,,,76.78
66.25,,,,,,,80.27,,,,,,,0.46,,,,,,,80.73,,,,,,,79.81
72.92,,,,,,,81.36,,,,,,,1.06,,,,,,,82.42,,,,,,,80.3
80,,,,,,,82.4,,,,,,,0.99,,,,,,,83.39,,,,,,,81.41

==> Data/main/FGVCAircraft_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,13.14,13.14,13.14,13.14,15.36,,,1.87,1.87,1.87,1.87,0.99,,,15.01,15.01,15.01,15.01,16.35,,,11.27,11.27,11.27,11.27,14.37,,
25.00,17.71,17.34,18.39,19.33,20.70,,,0.37,0.82,0.28,0.31,0.75,,,18.08,18.16,18.67,19.64,21.45,,,17.34,16.52,18.11,19.02,19.95,,
37.50,21.88,20.17,20.18,22.37,23.63,,,0.08,1.02,0.73,0.84,0.71,,,21.96,21.19,20.91,23.21,24.34,,,21.80,19.15,19.45,21.53,22.92,,
50.00,23.95,21.26,20.49,25.00,25.97,,,0.82,0.98,0.05,0.55,0.31,,,24.77,22.24,20.54,25.55,26.28,,,23.13,20.28,20.44,24.45,25.66,,
62.50,26.03,22.16,22.28,26.13,27.94,,,0.65,0.63,0.26,1.06,0.88,,,26.68,22.79,22.54,27.19,28.82,,,25.38,21.53,22.02,25.07,27.06,,
75.00,28.39,24.00,24.16,28.45,29.76,,,0.14,0.42,0.55,1.15,0.16,,,28.53,24.42,24.71,29.60,29.92,,,28.25,23.58,23.61,27.30,29.60,,
87.50,29.87,24.92,25.09,30.12,31.09,,,0.27,0.31,0.40,0.60,0.15,,,30.14,25.23,25.49,30.72,31.24,,,29.60,24.61,24.69,29.52,30.94,,
100.00,31.33,26.27,26.74,31.70,32.15,,,0.35,0.17,0.46,0.59,0.16,,,31.68,26.44,27.20,32.29,32.31,,,30.98,26.10,26.28,31.11,31.99,,
12.50,,,,,,21.05,,,,,,,0.29,,,,,,,21.34,,,,,,,20.76,
24.83,,,,,,22.33,,,,,,,1.07,,,,,,,23.40,,,,,,,21.26,
37.13,,,,,,27.03,,,,,,,0.50,,,,,,,27.53,,,,,,,26.53,
49.08,,,,,,28.48,,,,,,,0.98,,,,,,,29.46,,,,,,,27.50,
61.13,,,,,,30.82,,,,,,,1.14,,,,,,,31.96,,,,,,,29.68,
72.79,,,,,,32.17,,,,,,,0.21,,,,,,,32.38,,,,,,,31.96,
84.50,,,,,,33.08,,,,,,,0.43,,,,,,,33.51,,,,,,,32.65,
95.58,,,,,,34.65,,,,,,,0.54,,,,,,,35.19,,,,,,,34.11,
12.5,,,,,,,19.29,,,,,,,0.19,,,,,,,19.48,,,,,,,19.1
24.92,,,,,,,22.01,,,,,,,0.92,,,,,,,22.93,,,,,,,21.09
37.25,,,,,,,25.16,,,,,,,0.65,,,,,,,25.81,,,,,,,24.51
49.63,,,,,,,26.75,,,,,,,0.32,,,,,,,27.07,,,,,,,26.43
61.88,,,,,,,29.78,,,,,,,0.4,,,,,,,30.18,,,,,,,29.38
74.04,,,,,,,30.28,,,,,,,0.15,,,,,,,30.43,,,,,,,30.13
85.83,,,,,,,31.78,,,,,,,0.28,,,,,,,32.06,,,,,,,31.5
97.83,,,,,,,32.79,,,,,,,0.2,,,,,,,32.99,,,,,,,32.59

==> Data/main/Flowers102_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,53.35,53.35,53.35,53.35,55.53,,,3.39,3.39,3.39,3.39,3.50,,,56.74,56.74,56.74,56.74,59.03,,,49.96,49.96,49.96,49.96,52.03,,
25.00,69.96,70.02,67.79,75.23,78.82,,,0.23,1.66,2.12,0.93,1.39,,,70.19,71.68,69.91,76.16,80.21,,,69.73,68.36,65.67,74.30,77.43,,
37.50,78.16,79.05,78.22,86.78,88.24,,,1.58,1.48,1.47,1.64,0.60,,,79.74,80.53,79.69,88.42,88.84,,,76.58,77.57,76.75,85.14,87.64,,
50.00,84.76,85.41,84.02,90.85,92.53,,,0.75,1.15,1.93,0.27,0.64,,,85.51,86.56,85.95,91.12,93.17,,,84.01,84.26,82.09,90.58,91.89,,
62.50,87.63,90.22,87.22,92.95,93.94,,,0.60,0.86,0.53,0.67,0.78,,,88.23,91.08,87.75,93.62,94.72,,,87.03,89.36,86.69,92.28,93.16,,
75.00,90.42,93.23,89.77,94.68,95.36,,,0.58,0.33,0.86,0.28,0.15,,,91.00,93.56,90.63,94.96,95.51,,,89.84,92.90,88.91,94.40,95.21,,
87.50,92.39,94.74,92.15,95.57,96.39,,,0.13,1.03,0.26,0.37,0.18,,,92.52,95.77,92.41,95.94,96.57,,,92.26,93.71,91.89,95.20,96.21,,
100.00,92.92,96.08,93.30,96.31,96.63,,,0.10,0.13,0.55,0.46,0.41,,,93.02,96.21,93.85,96.77,97.04,,,92.82,95.95,92.75,95.85,96.22,,
12.50,,,,,,83.07,,,,,,,0.67,,,,,,,83.74,,,,,,,82.40,
24.35,,,,,,89.74,,,,,,,0.75,,,,,,,90.49,,,,,,,88.99,
34.97,,,,,,92.43,,,,,,,0.73,,,,,,,93.16,,,,,,,91.70,
44.77,,,,,,93.95,,,,,,,0.00,,,,,,,93.95,,,,,,,93.95,
53.92,,,,,,94.41,,,,,,,0.22,,,,,,,94.63,,,,,,,94.19,
62.50,,,,,,95.28,,,,,,,0.17,,,,,,,95.45,,,,,,,95.11,
69.12,,,,,,95.67,,,,,,,0.18,,,,,,,95.85,,,,,,,95.49,
76.96,,,,,,95.99,,,,,,,0.07,,,,,,,96.06,,,,,,,95.92,
12.5,,,,,,,82.33,,,,,,,0.11,,,,,,,82.44,,,,,,,82.22
24.43,,,,,,,88.92,,,,,,,0.78,,,,,,,89.7,,,,,,,88.14
35.62,,,,,,,92.16,,,,,,,0.62,,,,,,,92.78,,,,,,,91.54
45.67,,,,,,,93.42,,,,,,,0.39,,,,,,,93.81,,,,,,,93.03
55.15,,,,,,,94.36,,,,,,,0.14,,,,,,,94.5,,,,,,,94.22
63.77,,,,,,,94.92,,,,,,,0.37,,,,,,,95.29,,,,,,,94.55
71.94,,,,,,,95.4,,,,,,,0.05,,,,,,,95.45,,,,,,,95.35
79.74,,,,,,,95.51,,,,,,,0.1,,,,,,,95.61,,,,,,,95.41

==> Data/main/OxfordPets_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,46.62,46.62,46.62,46.62,53.36,,,3.53,3.53,3.53,3.53,2.17,,,50.15,50.15,50.15,50.15,55.53,,,43.09,43.09,43.09,43.09,51.19,,
25.00,60.28,60.09,62.79,65.38,72.01,,,2.55,3.40,1.95,0.70,0.62,,,62.83,63.49,64.74,66.08,72.63,,,57.73,56.69,60.84,64.68,71.39,,
37.50,66.37,66.70,65.36,70.66,78.35,,,1.95,1.14,1.49,1.68,0.71,,,68.32,67.84,66.85,72.34,79.06,,,64.42,65.56,63.87,68.98,77.64,,
50.00,67.81,71.63,70.51,74.77,80.16,,,2.74,0.77,1.38,0.82,0.68,,,70.55,72.40,71.89,75.59,80.84,,,65.07,70.86,69.13,73.95,79.48,,
62.50,69.84,73.21,72.09,76.69,82.46,,,1.07,1.35,0.83,1.15,0.86,,,70.91,74.56,72.92,77.84,83.32,,,68.77,71.86,71.26,75.54,81.60,,
75.00,73.26,74.93,75.41,78.20,82.72,,,1.01,1.95,0.97,1.04,1.01,,,74.27,76.88,76.38,79.24,83.73,,,72.25,72.98,74.44,77.16,81.71,,
87.50,75.78,77.91,75.72,80.01,82.80,,,2.38,0.51,0.36,1.07,1.12,,,78.16,78.42,76.08,81.08,83.92,,,73.40,77.40,75.36,78.94,81.68,,
100.00,77.23,78.51,76.80,81.07,83.41,,,1.47,1.05,1.25,1.09,1.10,,,78.70,79.56,78.05,82.16,84.51,,,75.76,77.46,75.55,79.98,82.31,,
12.50,,,,,,82.47,,,,,,,0.12,,,,,,,82.59,,,,,,,82.35,
23.20,,,,,,85.55,,,,,,,0.86,,,,,,,86.41,,,,,,,84.69,
33.45,,,,,,85.85,,,,,,,1.42,,,,,,,87.27,,,,,,,84.43,
43.92,,,,,,86.05,,,,,,,0.82,,,,,,,86.87,,,,,,,85.23,
53.27,,,,,,87.44,,,,,,,0.74,,,,,,,88.18,,,,,,,86.70,
62.39,,,,,,88,,,,,,,0.4,,,,,,,88.40,,,,,,,87.60,
70.27,,,,,,87.65,,,,,,,0.57,,,,,,,88.22,,,,,,,87.08,
78.94,,,,,,88.75,,,,,,,0.28,,,,,,,89.03,,,,,,,88.47,
12.5,,,,,,,76.75,,,,,,,0.66,,,,,,,77.41,,,,,,,76.09
24.78,,,,,,,81.09,,,,,,,1.4,,,,,,,82.49,,,,,,,79.69
36.04,,,,,,,83.27,,,,,,,1.55,,,,,,,84.82,,,,,,,81.72
46.96,,,,,,,84,,,,,,,1.1,,,,,,,85.1,,,,,,,82.9
57.43,,,,,,,85.31,,,,,,,0.43,,,,,,,85.74,,,,,,,84.88
68.13,,,,,,,86.03,,,,,,,0.6,,,,,,,86.63,,,,,,,85.43
77.82,,,,,,,85.94,,,,,,,0.53,,,,,,,86.47,,,,,,,85.41
87.61,,,,,,,85.54,,,,,,,0.49,,,,,,,86.03,,,,,,,85.05

==> Data/main/StanfordCars_iccv.csv <==
x,Random,Entropy,Coreset,BADGE,PCB,CBBS,CSC,Random (std),Entropy (std),Coreset (std),BADGE (std),PCB (std),CBBS (std),CSC (std),Random-H,Entropy-H,Coreset-H,BADGE-H,PCB-H,CBBS-H,CSC-H,Random-L,Entropy-L,Coreset-L,BADGE-L,PCB-L,CBBS-L,CSC-L
12.50,28.66,28.66,28.66,28.66,35.62,,,1.53,1.53,1.53,1.53,1.39,,,30.19,30.19,30.19,30.19,37.01,,,27.13,27.13,27.13,27.13,34.23,,
25.00,39.94,39.46,40.18,41.50,46.98,,,0.74,1.17,0.28,0.71,0.42,,,40.68,40.63,40.46,42.21,47.40,,,39.20,38.29,39.90,40.79,46.56,,
37.50,46.82,46.42,46.72,49.10,54.18,,,0.31,0.59,0.40,0.07,0.53,,,47.13,47.01,47.12,49.17,54.71,,,46.51,45.83,46.32,49.03,53.65,,
50.00,52.75,51.59,51.80,54.84,59.35,,,0.90,0.20,0.31,0.45,0.48,,,53.65,51.79,52.11,55.29,59.83,,,51.85,51.39,51.49,54.39,58.87,,
62.50,57.26,55.76,56.27,59.26,63.19,,,0.14,0.69,0.46,0.35,0.58,,,57.40,56.45,56.73,59.61,63.77,,,57.12,55.07,55.81,58.91,62.61,,
75.00,61.05,59.96,58.58,62.45,65.87,,,0.57,0.12,0.58,0.58,0.45,,,61.62,60.08,59.16,63.03,66.32,,,60.48,59.84,58.00,61.87,65.42,,
87.50,63.21,63.35,61.16,65.82,68.20,,,0.10,0.23,0.29,0.41,0.28,,,63.31,63.58,61.45,66.23,68.48,,,63.11,63.12,60.87,65.41,67.92,,
100.00,65.48,65.77,63.94,67.69,70.24,,,0.45,0.18,0.58,0.34,0.34,,,65.93,65.95,64.52,68.03,70.58,,,65.03,65.59,63.36,67.35,69.90,,
12.50,,,,,,53.94,,,,,,,0.13,,,,,,,54.07,,,,,,,53.81,
24.55,,,,,,59.98,,,,,,,0.75,,,,,,,60.73,,,,,,,59.23,
36.35,,,,,,64.52,,,,,,,0.77,,,,,,,65.29,,,,,,,63.75,
47.70,,,,,,67.30,,,,,,,0.28,,,,,,,67.58,,,,,,,67.02,
59.06,,,,,,69.8,,,,,,,0.45,,,,,,,70.25,,,,,,,69.35,
69.79,,,,,,71.84,,,,,,,0.39,,,,,,,72.23,,,,,,,71.45,
80.02,,,,,,72.84,,,,,,,0.21,,,,,,,73.05,,,,,,,72.63,
90.11,,,,,,73.68,,,,,,,0.68,,,,,,,74.36,,,,,,,73.00,
12.5,,,,,,,48.32,,,,,,,0.29,,,,,,,48.61,,,,,,,48.03
24.79,,,,,,,53.79,,,,,,,0.13,,,,,,,53.92,,,,,,,53.66
36.84,,,,,,,58.35,,,,,,,1.07,,,,,,,59.42,,,,,,,57.28
48.72,,,,,,,62.64,,,,,,,0.96,,,,,,,63.6,,,,,,,61.68
60.46,,,,,,,65.82,,,,,,,1.14,,,,,,,66.96,,,,,,,64.68
71.81,,,,,,,68.04,,,,,,,1.15,,,,,,,69.19,,,,,,,66.89
82.95,,,,,,,69.95,,,,,,,0.81,,,,,,,70.76,,,,,,,69.14
94.24,,,,,,,71.47,,,,,,,0.64,,,,,,,72.11,,,,,,,70.83

==> Data/rebuttal/rebuttal_iccv_b.csv <==
x,Random,Entropy,CBBS
12.5,27.65,27.65,
25,35.228,31.108,
37.5,38.75,33.492,
50,41.428,35.816,
62.5,43.832,37.034,
75,45.026,38.322,
87.5,46.78,40.21,
100,48.016,41.846,
12.5,,,53.716
24.0625,,,56.39
35.3875,,,56.986
46.4625,,,58.054
57.1875,,,58.876
67.3,,,59.854
76.925,,,60.92
86.1125,,,61.28

